Physics-Aware Initialization Refinement in Code-Aided EM for Blind Channel Estimation

This paper addresses the well-known local maximum problem of the expectation-maximization (EM) algorithm in blind intersymbol interference (ISI) channel estimation. This problem primarily results from phase and shift ambiguity during initialization, which blind estimation is inherently unable to distinguish. We propose an effective initialization refinement algorithm that utilizes the decoder output as a model selection metric, incorporating a technique to detect phase and shift ambiguity. Our results show that the proposed algorithm significantly reduces the number of local maximum cases to nearly one-third for a 3-tap ISI channel under highly uncertain initial conditions. The improvement becomes more pronounced as initial errors increase and the channel memory grows. When used in a turbo equalizer, the proposed algorithm is required only in the first turbo iteration, which limits any complexity increase with subsequent iterations.

==> data/Err_e05_joi.txt <==
0	2.85440938523592	2.61671079369850	1.07774908693402	1.29409049466158	1.40018896261619	0.890443433397602	1.05595665064803	2.07641754337096	2.60740780139449	3.63675623372687	0.698212010874703	1.82145575359190	2.00620059019611	0.743243308768920	0.909090704444120	1.42291015150419	1.90454820848590	0.943756946806461	2.42084849080133	1.70532294824173	1.86495363580519	0.548768896098172	0.773523713777962	1.42571358694423	1.58382573760832	0.450006050960307	2.82922028801242	0.977354925539164	2.21757055363206	1.83421437281575	0.747855391189388	0.631827608665651	2.37659021298923	1.06798391619739	1.86772330167207	2.13255111602994	0.238359933709961	1.50148474327387	0.132382289530307	0.986891709677866	0.918096812139903	1.99821580301600	1.53450723929405	1.36036894857931
1	1.60060542824172	0.911961345858733	1.13993977120484	0.405927837792102	0.582744668074530	0.391389259732920	0.464627640766556	0.574255224007754	0.302149874096001	0.759117161724545	0.332711285669182	0.566484836333880	0.996323663276794	0.456854184781824	0.734807919300581	1.17608907036414	1.48508744637118	0.243310565717374	1.14642441262862	0.847260208431690	1.25597006748530	0.275539581446971	0.310960997478791	0.665222758771741	0.797047375871546	0.222013752758511	0.773863905535079	0.559282779695804	0.999809563894488	0.785987252884544	0.538494662368759	0.467442627252145	1.10011956776914	0.453729287844478	0.898485551653862	1.16478153664505	0.0681031576696082	0.675395464407599	0.0383927504628303	0.347484247858603	0.336059322318696	0.955245475682498	0.711966457414288	0.583306500169067
2	1.41525774756723	0.637530695862231	1.10847577801130	0.258418158584089	0.443529160306086	0.296665262779390	0.298027850677806	0.367629554526852	0.0833037682682711	0.519496852493634	0.167946116549008	0.389874889665093	0.752871807309940	0.322161935794307	0.603352060925119	1.11012244495170	1.38810706140664	0.0799189656991880	0.991286081781531	0.693936181195122	1.06456438386917	0.144504996840586	0.195447843065019	0.496614352805005	0.681331364968268	0.124434571634343	0.734596891445493	0.361718842131879	0.747371099874510	0.542418798653675	0.426958995230570	0.378344542569352	0.735102802822354	0.256482898575222	0.740127657634629	0.901759476013961	0.0126180001724275	0.453577521744920	0.00794741285595219	0.164405208060477	0.180074656404694	0.787503810072945	0.564461374157120	0.407019972701658
3	1.37918463210862	0.501092920956463	1.04390410962062	0.182060287666963	0.353137710196100	0.248580322829210	0.206875333243943	0.277162401626971	0.0227639294006315	0.449958846068828	0.0615611752261230	0.309275108211449	0.631517429845078	0.247456806661347	0.530195298309512	1.08476710125084	1.34548037153815	0.0198626112023279	0.973740859950942	0.651677382034757	1.02527807391732	0.0467587391393332	0.120615764010024	0.365723761819813	0.623462837930618	0.0554759835673145	0.710679494094096	0.195666615623912	0.647695051489022	0.387315155451022	0.352636071307068	0.295527511886964	0.586976435843683	0.156409724896106	0.692715426209751	0.748832989470253	0.00184430737448300	0.309518448189972	0.00153486274640468	0.0546314336028420	0.0916630642084201	0.713592719374552	0.499009961832781	0.307699912162112
4	1.38175533271443	0.414057670968567	0.988542999174869	0.127835880428204	0.276289759215020	0.212071558018184	0.147855622931906	0.218583062658030	0.00586902053659981	0.415798475025285	0.0140263178946669	0.257875327098901	0.539451879567008	0.199914199077440	0.499489842908467	1.07010854082777	1.32014249297016	0.00361702136405460	0.994231173805174	0.642667388462380	1.08864604937083	0.00931411370447170	0.0642307814618988	0.240201105420321	0.584962316978687	0.0142704698072738	0.679128344915986	0.0701132599937141	0.593954960464101	0.266801377099563	0.297374020496325	0.203262675377069	0.512245027913462	0.0954655501286955	0.678147531106867	0.637070786060641	0.000303886069592833	0.185033212662885	0.000399973909982520	0.0114096441081751	0.0395119544637288	0.682755207052863	0.463844088700789	0.241456397637961
5	0.338492236706877	0.353488525396119	0.542097436461073	0.0853908926771978	0.202236278539980	0.178339462272554	0.104302089083028	0.170948920889586	0.00169328097553514	0.385357446036430	0.00235299954068469	0.219838502789426	0.451085655902077	0.163530840905822	0.485158778644450	1.05896347055934	0.0876562007636229	0.000631036548430662	1.02829926752400	0.649762328752556	0.144313333723335	0.00168208858758378	0.0280112358596866	0.126258772800947	0.556718202492047	0.00228971679680632	0.638225158934659	0.0130239691757621	0.555267581241219	0.169030781145566	0.305953776520772	0.109726543378931	0.464017151226280	0.0559323477711429	0.676581206401532	0.550695493212313	0.000100263899367248	0.0821367774761179	0.000191799555437869	0.00190459298037695	0.0123587271070669	0.400038891677200	0.292661147744216	0.131817803015406
6	0.152840773580113	0.151592120614882	0.265258916058544	0.00399061819040943	0.00593482709437329	0.0335970834903309	0.0225657751086266	0.0266686001068434	0.000118079473416946	0.226894459169006	6.94233710338610e-05	0.129048752507344	0.191147506091061	0.0588169457205283	0.443675110066610	0.933876105846971	8.73027679693550e-05	0.000111271883195282	0.924002596272257	0.573688499928377	0.000633679544935664	0.000121195370068804	3.87756500510282e-05	2.55587026403465e-05	0.417693701079714	8.86145753978083e-05	0.446861346290543	0.000133145867334006	0.426717039326379	0.00207551733641203	0.0890279465312870	0.000155038264890521	0.241053038111644	0.00280765487366515	0.644642224197464	0.380012559026569	3.75318758770210e-05	0.000209758061605138	0.000103417815085880	0.000100467877688537	9.69113915061823e-05	0.216718131591180	0.207533005222813	0.00640025460876775
7	0.0650090725470584	0.0522665266945846	0.102332573692144	0.000292616523976468	0.000169016327951869	0.00269280582476188	0.00441872350042500	0.00203680332721055	0.000109865119587787	0.126309077497515	6.92920133419210e-05	0.0723038124982311	0.0592602330274858	0.0166390636187269	0.405509257068135	0.873458409870247	6.38629160764676e-05	0.000111397258895791	0.884331965413596	0.520273293971263	9.49537441261547e-05	0.000121024294084173	2.71762901644809e-05	3.66996513992468e-05	0.324418328305100	8.84282681741937e-05	0.302918299942005	0.000132645234166919	0.323063016335979	7.45673821141247e-05	0.0310758598444530	6.51107422193923e-05	0.107911490491535	0.000283306942674815	0.625583160925212	0.259367908316444	3.75326983567253e-05	0.000204047731725151	0.000103446033308432	0.000100376227624373	7.66027917888506e-05	0.122911044460614	0.181446709457057	0.000361305391703402
8	0.0246487498949819	0.0184153267794800	0.0302113983930712	0.000151811347405553	9.71827924310732e-05	0.000283488400959901	0.000959689882136304	0.000282355640566368	0.000109630057216604	0.0644636576383041	6.92919075331430e-05	0.0354489057478081	0.0155424803984490	0.00374989602548197	0.367794791246141	0.832620992897242	6.37980838487369e-05	0.000111397315692324	0.861642560448286	0.472369408987232	9.14181942449037e-05	0.000121023841086582	2.70909492964962e-05	3.83812682445985e-05	0.245989716025918	8.84268035289852e-05	0.186758683770148	0.000132645089697735	0.233500916249961	4.32210755436536e-05	0.0116792219601463	6.64812106175069e-05	0.0434995630669316	0.000157225168744071	0.609442684047166	0.161416865036835	3.75326982635045e-05	0.000203918681498013	0.000103446045472854	0.000100376179363229	7.16342811475822e-05	0.0692180767581653	0.168895429778538	0.000194201743956531
9	0.00892452374188027	0.00941346016691459	0.00921771254216041	0.000141611492992432	9.50310334219505e-05	0.000204439713064223	0.000333820257312652	0.000168185567406272	0.000109622839763081	0.0336458230145724	6.92919074510045e-05	0.0149542767108864	0.00535858072379056	0.000782429237064861	0.329990928117936	0.799127491127110	6.37977871805426e-05	0.000111397315718623	0.844676017451215	0.426794044650012	9.13476210335832e-05	0.000121023839496528	2.70896318478438e-05	3.84192341740770e-05	0.175524976874611	8.84267955350203e-05	0.104607749470131	0.000132645089654716	0.155671968551556	4.14531020571062e-05	0.00474983028257206	6.65204165701077e-05	0.0193020628801325	0.000144075411715244	0.593538616727654	0.0900068454135283	3.75326982634233e-05	0.000203916696301664	0.000103446045478571	0.000100376179338776	7.10451242644394e-05	0.0373814132240662	0.161573953268867	0.000173755905087514
10	0.00388804211372567	0.00726000391625550	0.00442071631196240	0.000140439808934268	9.49059020706898e-05	0.000216215805716129	0.000215110024626418	0.000157933721925946	0.000109622614238588	0.0207584717043982	6.92919074509407e-05	0.00562754284988650	0.00306686426425737	0.000237859486062521	0.292227815152475	0.768980477966048	6.37977855059455e-05	0.000111397315718634	0.829780812145280	0.383183522431509	9.13458882487418e-05	0.000121023839491113	2.70896097066290e-05	3.84200712028555e-05	0.115809024952963	8.84267954944600e-05	0.0555972920960776	0.000132645089654702	0.0929617220016886	4.13306957476850e-05	0.00231205530405462	6.65214454541871e-05	0.0112990495108388	0.000141934589810595	0.577044607795114	0.0469544032846153	3.75326982634237e-05	0.000203916670159532	0.000103446045478573	0.000100376179338763	7.05388624114007e-05	0.0205070317075728	0.156686629456806	0.000167502121702477
11	5.22300074328421e-05	7.76347570365968e-05	7.09553215624361e-05	5.88006026984230e-05	9.18932499389095e-05	7.55050940864592e-05	0.000180039357276947	0.000119823334312191	0.000109492265237659	9.00359013003315e-05	6.93077793131000e-05	5.80860314112100e-05	0.000105721171812374	5.06701873173053e-05	0.227524369616003	0.741899628821069	6.23898089146776e-05	0.000111344523412658	0.827467360056141	0.271738087091942	6.49230800459321e-05	0.000120578923850326	2.02020942415890e-05	3.56726518667677e-05	0.000151677640169031	9.02872211923191e-05	9.76913082928867e-05	0.000132621493425596	0.000841113640816048	4.73431859904757e-05	2.94190027790723e-05	5.78546805418996e-05	6.85338593892279e-05	5.28670549922690e-05	0.558979067810961	5.42632594713968e-05	3.75274589927410e-05	0.000198764018260480	0.000103436788436503	0.000100550721760401	5.41433923676349e-05	0.000213722962491680	0.145061996483147	8.98596240447397e-05
12	5.01559566280883e-05	7.67376790774337e-05	7.04955128222136e-05	5.87402084619432e-05	9.18927449495848e-05	7.54521611930218e-05	0.000180274766049062	0.000119869005892846	0.000109491094829677	8.51149281448928e-05	6.93077849232129e-05	3.48768558507267e-05	0.000105524774036712	5.33987265564107e-05	0.171676791752953	0.715229510536536	6.23901610156762e-05	0.000111344524299053	0.817520701742333	0.177504583311509	6.49223571992648e-05	0.000120578783974894	2.02068016580809e-05	3.56726460956972e-05	5.14055106273009e-05	9.02877415775762e-05	4.78133041520041e-05	0.000132621486470058	5.59786138444756e-05	4.73440122025514e-05	3.95101180275896e-05	5.78572722383299e-05	7.00850004667359e-05	5.27822096062816e-05	0.540880835629992	5.46352144600528e-05	3.75274583164817e-05	0.000198764611058456	0.000103436789373346	0.000100550744846501	5.24193763661375e-05	0.000167672738736769	0.141263016251749	8.61234308390852e-05
13	5.00950525376605e-05	7.67372260189733e-05	7.04948940859576e-05	5.87401006879101e-05	9.18927448502918e-05	7.54521070522830e-05	0.000180282054219606	0.000119869037580394	0.000109491094347507	8.50967576254472e-05	6.93077849262897e-05	3.77784386260996e-05	0.000105524669365962	5.34433547097428e-05	0.124362842351209	0.689207979494133	6.23901612342291e-05	0.000111344524299810	0.804384679200065	0.105338369407629	6.49223574125668e-05	0.000120578785194325	2.02068294924374e-05	3.56726460740096e-05	5.17122947912752e-05	9.02877419189436e-05	4.73415963240450e-05	0.000132621486467986	4.30069588001906e-05	4.73440122185831e-05	4.00569957778389e-05	5.78572734541424e-05	7.00873657706657e-05	5.27819918323167e-05	0.522530274185377	5.46352848807957e-05	3.75274583163766e-05	0.000198764611262000	0.000103436789373392	0.000100550744854783	5.21752258464467e-05	0.000155374686346006	0.138790232307473	8.50902640472057e-05
14	5.00935440055492e-05	7.67372290626291e-05	7.04948929759602e-05	5.87401005960609e-05	9.18927448503500e-05	7.54521069662351e-05	0.000180282239532064	0.000119869037530762	0.000109491094347341	8.50966566588750e-05	6.93077849262918e-05	3.81162511108382e-05	0.000105524669299677	5.34440788071431e-05	0.0852636918000664	0.663968788063498	6.23901612343352e-05	0.000111344524299812	0.790067222208415	0.0563291200831541	6.49223574127487e-05	0.000120578785199999	2.02068295887670e-05	3.56726460739995e-05	5.17220768512681e-05	9.02877419191955e-05	4.73343025729968e-05	0.000132621486467985	4.24054363037685e-05	4.73440122185669e-05	4.00810025522528e-05	5.78572734546214e-05	7.00873698296577e-05	5.27819913678242e-05	0.503870597591470	5.46352836768812e-05	3.75274583163759e-05	0.000198764611262048	0.000103436789373391	0.000100550744854786	5.22756667698872e-05	0.000155061458278596	0.136933179108107	8.50261146108457e-05
15	5.00935100121628e-05	7.67372290896817e-05	7.04948929739022e-05	5.87401005969333e-05	9.18927448503498e-05	7.54521069660552e-05	0.000180282243794524	0.000119869037530405	0.000109491094347341	8.50966559898414e-05	6.93077849262918e-05	3.81503136089896e-05	0.000105524669299630	5.34440907385895e-05	0.0552554098228979	0.639630566487796	6.23901612343354e-05	0.000111344524299812	0.775344927390267	0.0282988801260550	6.49223574127503e-05	0.000120578785200018	2.02068295890563e-05	3.56726460739995e-05	5.17224593612439e-05	9.02877419191957e-05	4.73341856589361e-05	0.000132621486467985	4.23744601983050e-05	4.73440122185669e-05	4.00820827783133e-05	5.78572734546212e-05	7.00873698373005e-05	5.27819913675406e-05	0.484893115638117	5.46352836728708e-05	3.75274583163759e-05	0.000198764611262048	0.000103436789373391	0.000100550744854787	5.21752265205626e-05	0.000155374686925707	0.135495639452925	8.50261146108452e-05
16	5.00793533008359e-05	7.54615397974376e-05	7.00372327531980e-05	5.73053862481755e-05	9.18927402528962e-05	7.22903452453762e-05	0.000197323639029522	0.000121760966377517	0.000109490289252009	8.32918831531237e-05	6.93077839165725e-05	7.36701239984272e-05	0.000105483690303021	6.60290325543072e-05	0.00934173528090077	0.590440293029996	6.23903169481611e-05	0.000111344521860368	0.748929032011205	0.000112906033585285	6.49152712019895e-05	0.000120581524952916	2.02422858968945e-05	3.56726425948965e-05	5.86232665622959e-05	9.02877261697447e-05	4.51160687798264e-05	0.000132621486419666	3.73894088101962e-05	4.73532063978396e-05	4.40400474945842e-05	5.78569636500171e-05	6.99269131644513e-05	4.91545352241621e-05	0.447353938618012	5.46964173050832e-05	3.75274583274971e-05	0.000198764667852226	0.000103436789488332	0.000100550741536333	4.84511421617453e-05	0.000125405665302127	0.131266035142751	7.70073144633284e-05
17	5.00787993039803e-05	7.54606160372839e-05	7.00370766955085e-05	5.73060770290451e-05	9.18927402445604e-05	7.22902085264272e-05	0.000197329976884146	0.000121761551156273	0.000109490289036900	8.32927490351248e-05	6.93077839164471e-05	7.37243964862442e-05	0.000105483666338173	6.60348472606910e-05	0.00136091893311954	0.541839261828843	6.23903169980821e-05	0.000111344521859953	0.721589799193398	5.20648352590945e-05	6.49152689208206e-05	0.000120581527609026	2.02424268346820e-05	3.56726425959712e-05	5.86249668543538e-05	9.02877261919519e-05	4.51150991119794e-05	0.000132621486419654	3.73894986845151e-05	4.73532083603395e-05	4.40403096037505e-05	5.78569636327420e-05	6.99271713049457e-05	4.91528531740755e-05	0.411265597488432	5.46964044452397e-05	3.75274583274981e-05	0.000198764667856162	0.000103436789488352	0.000100550741535411	4.81558103126676e-05	0.000123118196911944	0.129803558148335	7.65875155317472e-05
18	5.00787991186930e-05	7.54606151379681e-05	7.00370765818969e-05	5.73060778385438e-05	9.18927402447068e-05	7.22902085678189e-05	0.000197329979774105	0.000121761551285062	0.000109490289036833	8.32927497971088e-05	6.93077839164465e-05	7.37244915204588e-05	0.000105483666317740	6.60348507914116e-05	0.000325752442057001	0.493583805185523	6.23903169980982e-05	0.000111344521859953	0.693488550940492	5.10147122456208e-05	6.49152689194215e-05	0.000120581527613052	2.02424272183223e-05	3.56726425959712e-05	5.86249671327903e-05	9.02877261919720e-05	4.51150988376501e-05	0.000132621486419654	3.73894988154654e-05	4.73532083608319e-05	4.40403096256622e-05	5.78569636327476e-05	6.99271714029415e-05	4.91528516776259e-05	0.375763306181364	5.46964044395984e-05	3.75274583274981e-05	0.000198764667856166	0.000103436789488352	0.000100550741535411	4.81365509995476e-05	0.000122778620692272	0.129011819101019	7.64321080447260e-05
19	5.00787991186983e-05	7.54606151370995e-05	7.00370765817980e-05	5.73060778391719e-05	9.18927402447070e-05	7.22902085678670e-05	0.000197329979775563	0.000121761551285090	0.000109490289036833	8.32927497976109e-05	6.93077839164465e-05	7.37244917365075e-05	0.000105483666317726	6.60348507943797e-05	0.000206222980743633	0.445032477767508	6.23903169980982e-05	0.000111344521859953	0.664376626292456	5.09855089381185e-05	6.49152689194211e-05	0.000120581527613061	2.02424272192516e-05	3.56726425959712e-05	5.86249671328428e-05	9.02877261919719e-05	4.51150988375620e-05	0.000132621486419654	3.73894988155164e-05	4.73532083608319e-05	4.40403096256615e-05	5.78569636327468e-05	6.99271714029779e-05	4.91528516761576e-05	0.340867898141646	5.46964044395963e-05	3.75274583274981e-05	0.000198764667856166	0.000103436789488352	0.000100550741535411	4.81365509997161e-05	0.000122778620692296	0.128535797595976	7.64146874038062e-05
20	5.00787991186985e-05	7.54606151370971e-05	7.00370765817979e-05	5.73060778391726e-05	9.18927402447070e-05	7.22902085678669e-05	0.000197329979775565	0.000121761551285091	0.000109490289036833	8.32927497976108e-05	6.93077839164465e-05	7.37244917370695e-05	0.000105483666317726	6.60348507943824e-05	0.000193368039227865	0.395421466922024	6.23903169980982e-05	0.000111344521859953	0.633800190446229	5.09846774148555e-05	6.49152689194211e-05	0.000120581527613061	2.02424272192538e-05	3.56726425959712e-05	5.86249671328428e-05	9.02877261919719e-05	4.51150988375619e-05	0.000132621486419654	3.73894988155164e-05	4.73532083608319e-05	4.40403096256615e-05	5.78569636327476e-05	6.99271714029786e-05	4.91528516761564e-05	0.306934161071864	5.46964044395963e-05	3.75274583274981e-05	0.000198764667856166	0.000103436789488352	0.000100550741535411	4.81365509997163e-05	0.000122778620692296	0.128247404955398	7.64146874038062e-05
21	5.00792589796066e-05	7.54587981086438e-05	7.00370754742573e-05	5.73053942668198e-05	9.18927400580211e-05	7.22902200052636e-05	0.000197290537803127	0.000121761209905414	0.000109490289027112	8.32838618032011e-05	6.93077839164187e-05	7.32502146341268e-05	0.000105483674594132	6.60399013833023e-05	0.000135109644512939	0.237198744027782	6.23903169989940e-05	0.000111344521859397	0.558550098924057	5.25264671543729e-05	6.49152685634913e-05	0.000120581532717093	2.02422252874595e-05	3.56726425959352e-05	5.86259853659864e-05	9.02877262078742e-05	4.51149826962878e-05	0.000132621486419652	3.73905469992869e-05	4.73532093994399e-05	4.40279015539142e-05	5.78569636377583e-05	6.99273240375057e-05	4.91525575721704e-05	0.258373935614676	5.46964060747815e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	4.74482069972799e-05	0.000117539181054081	0.126967214471071	7.46756781885416e-05
22	5.00792586416184e-05	7.54587958174881e-05	7.00370754775790e-05	5.73053937008016e-05	9.18927400579066e-05	7.22902200082927e-05	0.000197290522277709	0.000121761209840220	0.000109490289027110	8.32838600672150e-05	6.93077839164187e-05	7.32504321367336e-05	0.000105483674611247	6.60399024086917e-05	0.000136286401330473	0.121958269307751	6.23903169989967e-05	0.000111344521859397	0.488380620353031	5.25325245944803e-05	6.49152685633519e-05	0.000120581532723594	2.02422249576610e-05	3.56726425959350e-05	5.86259852621092e-05	9.02877262078863e-05	4.51149828188240e-05	0.000132621486419652	3.73905471090350e-05	4.73532093996908e-05	4.40278997054933e-05	5.78569636377598e-05	6.99273240348799e-05	4.91525574732791e-05	0.215096252176676	5.46964060751755e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	4.72226974236674e-05	0.000117178239832506	0.126624068739217	7.45890249946100e-05
23	5.00792586411969e-05	7.54587958153285e-05	7.00370754775833e-05	5.73053937004142e-05	9.18927400579059e-05	7.22902200082939e-05	0.000197290522269867	0.000121761209840207	0.000109490289027110	8.32838600664738e-05	6.93077839164187e-05	7.32504323446125e-05	0.000105483674611259	6.60399024085525e-05	0.000136294817488759	0.0526416764296205	6.23903169989967e-05	0.000111344521859397	0.420473390170902	5.25325318202003e-05	6.49152685633526e-05	0.000120581532723610	2.02422249570801e-05	3.56726425959350e-05	5.86259852620180e-05	9.02877262078863e-05	4.51149828188671e-05	0.000132621486419652	3.73905471090636e-05	4.73532093996901e-05	4.40278997051426e-05	5.78569636377598e-05	6.99273240348705e-05	4.91525574732032e-05	0.176023185539514	5.46964060751754e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	4.72226974236631e-05	0.000116950756920912	0.126516205790738	7.45211762073267e-05
24	5.00792586411956e-05	7.54587958153270e-05	7.00370754775833e-05	5.73053937004138e-05	9.18927400579059e-05	7.22902200082939e-05	0.000197290522269861	0.000121761209840206	0.000109490289027110	8.32838600664727e-05	6.93077839164187e-05	7.32504323447704e-05	0.000105483674611259	6.60399024085514e-05	0.000136294880563580	0.0212058898858521	6.23903169989967e-05	0.000111344521859397	0.354064710885368	5.25325318290545e-05	6.49152685633526e-05	0.000120581532723610	2.02422249570791e-05	3.56726425959350e-05	5.86259852620175e-05	9.02877262078863e-05	4.51149828188671e-05	0.000132621486419652	3.73905471090636e-05	4.73532093996901e-05	4.40278997051426e-05	5.78569636377598e-05	6.99273240348705e-05	4.91525574732032e-05	0.140697189024310	5.46964060751754e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	4.72226974236632e-05	0.000116950756920912	0.126516230224783	7.45211762073253e-05
25	5.00792586411956e-05	7.54587958153270e-05	7.00370754775833e-05	5.73053937004138e-05	9.18927400579059e-05	7.22902200082939e-05	0.000197290522269861	0.000121761209840206	0.000109490289027110	8.32838600664727e-05	6.93077839164187e-05	7.32504323447700e-05	0.000105483674611259	6.60399024085514e-05	0.000136294881063093	0.00953424915682837	6.23903169989967e-05	0.000111344521859397	0.289717152947342	5.25325318290652e-05	6.49152685633526e-05	0.000120581532723610	2.02422249570791e-05	3.56726425959350e-05	5.86259852620175e-05	9.02877262078863e-05	4.51149828188671e-05	0.000132621486419652	3.73905471090636e-05	4.73532093996901e-05	4.40278997051426e-05	5.78569636377598e-05	6.99273240348705e-05	4.91525574732032e-05	0.109119726109844	5.46964060751754e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	4.72226974236632e-05	0.000116950756920912	0.126568789355678	7.45211762073253e-05
26	5.00792585889895e-05	7.54587911997769e-05	7.00370754771689e-05	5.73053939295063e-05	9.18927400578456e-05	7.22902200134174e-05	0.000197290519364339	0.000121761209878900	0.000109490289027110	8.32838609152006e-05	6.93077839164187e-05	7.32505798233497e-05	0.000105483674610847	6.60399056159613e-05	0.000146364596518215	8.07011907635269e-05	6.23903169989965e-05	0.000111344521859397	0.0319369389613000	5.22990025820580e-05	6.49152685632892e-05	0.000120581532743057	2.02422249490544e-05	3.56726425959349e-05	5.86259684679274e-05	9.02877262078874e-05	4.51149828210990e-05	0.000132621486419652	3.73905471096769e-05	4.73532093999170e-05	4.40278982561673e-05	5.78569636377604e-05	6.99273240296837e-05	4.91525574733667e-05	0.0435988060336565	5.46964060751695e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.70292792797937e-05	0.000114409165864748	0.125670028203461	7.41297730875607e-05
27	5.00792585890115e-05	7.54587911939167e-05	7.00370754771683e-05	5.73053939297087e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365302	0.000121761209878908	0.000109490289027110	8.32838609155998e-05	6.93077839164187e-05	7.32505798487987e-05	0.000105483674610845	6.60399056167920e-05	0.000146365589563652	8.21065540559358e-05	6.23903169989965e-05	0.000111344521859397	0.00140751288107680	5.22989508803556e-05	6.49152685632892e-05	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682969e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982559784e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.0150766971904049	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.70216207713501e-05	0.000114216571177399	0.125457035504330	7.39722586618807e-05
28	5.00792585890116e-05	7.54587911939125e-05	7.00370754771683e-05	5.73053939297089e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365303	0.000121761209878908	0.000109490289027110	8.32838609156004e-05	6.93077839164187e-05	7.32505798487995e-05	0.000105483674610845	6.60399056167924e-05	0.000146365589747900	8.21102977701010e-05	6.23903169989965e-05	0.000111344521859397	0.000349896993132676	5.22989508677832e-05	6.49152685632892e-05	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682985e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982559787e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.00535576432304048	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.70216207713509e-05	0.000114216571177399	0.125443387568031	7.39722586615777e-05
29	5.00792585890116e-05	7.54587911939125e-05	7.00370754771683e-05	5.73053939297089e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365303	0.000121761209878908	0.000109490289027110	8.32838609156004e-05	6.93077839164187e-05	7.32505798487996e-05	0.000105483674610845	6.60399056167924e-05	0.000146365589747944	8.21103084156932e-05	6.23903169989965e-05	0.000111344521859397	0.000371471913199348	5.22989508677795e-05	6.49152685632892e-05	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682985e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982559787e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.00243788587676564	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.70216207713509e-05	0.000114216571177399	0.125514045259978	7.39722586615775e-05
30	5.00792585890116e-05	7.54587911939125e-05	7.00370754771683e-05	5.73053939297089e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365303	0.000121761209878908	0.000109490289027110	8.32838609156004e-05	6.93077839164187e-05	7.32505798487996e-05	0.000105483674610845	6.60399056167924e-05	0.000146365589747944	8.21103084461042e-05	6.23903169989965e-05	0.000111344521859397	0.000384359538905776	5.22989508677795e-05	6.49152685632892e-05	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682985e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982559787e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.00156931860120476	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.70216207713509e-05	0.000114216571177399	0.125622178921181	7.39722586615775e-05
31	5.00792585890484e-05	7.54587911820274e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359883	0.000121761209878899	0.000109490289027110	8.32838609155211e-05	6.93077839164187e-05	7.32505798092575e-05	0.000105483674610847	6.60399056185603e-05	0.000146364471212201	8.32569870471893e-05	6.23903169989965e-05	0.000111344521859397	6.30859177364029e-05	5.22989429737041e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486086e-05	3.56726425959349e-05	5.86259684600905e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558280e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.64123510408473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.67806980613778e-05	0.000113544104985159	0.125453519745113	7.34156740254240e-05
32	5.00792585890485e-05	7.54587911820115e-05	7.00370754771690e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114936	8.32573878093351e-05	6.23903169989965e-05	0.000111344521859397	6.30698344246324e-05	5.22989429731141e-05	6.49152685632892e-05	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.88976942674766e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.67806980613778e-05	0.000113489054962826	0.125578018651315	7.33992899656640e-05
33	5.00792585890485e-05	7.54587911820115e-05	7.00370754771690e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114919	8.32573879619360e-05	6.23903169989965e-05	0.000111344521859397	6.30698276902828e-05	5.22989429731141e-05	6.49152685632892e-05	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.86426403061569e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.67806980613778e-05	0.000113489054962826	0.125726820681095	7.33992899656732e-05
34	5.00792585890485e-05	7.54587911820115e-05	7.00370754771690e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114919	8.32573879619924e-05	6.23903169989965e-05	0.000111344521859397	6.30698276871553e-05	5.22989429731141e-05	6.49152685632892e-05	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.86323161433224e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.67806980613778e-05	0.000113489054962826	0.125881083049927	7.33205598294115e-05
35	5.00792585890485e-05	7.54587911820115e-05	7.00370754771690e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114919	8.32573879619924e-05	6.23903169989965e-05	0.000111344521859397	6.30698276871541e-05	5.22989429731141e-05	6.49152685632892e-05	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.86318843175599e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.67806980613778e-05	0.000113489054962826	0.126040537251187	7.33205598294115e-05
36	5.00792585890484e-05	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107943	8.32575629515589e-05	6.23903169989965e-05	0.000111344521859397	6.30682940357667e-05	5.22989429719423e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20874730696568e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.67806980613778e-05	0.000113240222189768	0.125657069764688	7.31716806696306e-05
37	5.00792585890484e-05	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629663017e-05	6.23903169989965e-05	0.000111344521859397	6.30682931811080e-05	5.22989429719422e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893651749960e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.67806980613778e-05	0.000113161603374389	0.125658091608609	7.31716806696306e-05
38	5.00792585890484e-05	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629662910e-05	6.23903169989965e-05	0.000111344521859397	6.30682931806899e-05	5.22989429719422e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893664965876e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.67806980613778e-05	0.000113161603374389	0.125760155561938	7.31716806696306e-05
39	5.00792585890484e-05	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629662915e-05	6.23903169989965e-05	0.000111344521859397	6.30682931806902e-05	5.22989429719422e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893665005003e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.67806980613778e-05	0.000113161603374389	0.125898053483610	7.31716806696306e-05
40	5.00792585890484e-05	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629662915e-05	6.23903169989965e-05	0.000111344521859397	6.30682931806902e-05	5.22989429719422e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893665005132e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.67806980613778e-05	0.000113161603374389	0.126052909219389	7.31716806696306e-05
41	5.00792585890484e-05	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631647955e-05	6.23903169989965e-05	0.000111344521859397	6.30682931249690e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09649998359529e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.66373188145219e-05	0.000112439486552101	0.126022795410832	7.30725706885824e-05
42	5.00792585890484e-05	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	6.23903169989965e-05	0.000111344521859397	6.30682931249566e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661052825794e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.66373188145219e-05	0.000112439486552101	0.126211424648553	7.31332469030179e-05
43	5.00792585890484e-05	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	6.23903169989965e-05	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661065825754e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.66373188145219e-05	0.000112139008851251	0.126438726764239	7.31332469030179e-05
44	5.00792585890484e-05	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	6.23903169989965e-05	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661065838460e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.66373188145219e-05	0.000112139008851251	0.126684736299699	7.31332469030179e-05
45	5.00792585890484e-05	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	6.23903169989965e-05	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661065838466e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.66373188145219e-05	0.000112139008851251	0.126948199525174	7.31332469030179e-05
46	5.00792585890484e-05	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	6.23903169989965e-05	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651156037573e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.66327650901605e-05	0.000111968683466662	0.126954727001945	7.28293370420692e-05
47	5.00792585890484e-05	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	6.23903169989965e-05	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151474777e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.66299084678649e-05	0.000111968683466662	0.127118115303606	7.28082935023246e-05
48	5.00792585890484e-05	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	6.23903169989965e-05	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151472473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.66299084678649e-05	0.000111968683466662	0.127306884488690	7.28082935023246e-05
49	5.00792585890484e-05	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	6.23903169989965e-05	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151472473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.66299084678649e-05	0.000111968683466662	0.127492377282200	7.28082935023246e-05
50	5.00792585890484e-05	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	6.23903169989965e-05	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151472473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.66299084678649e-05	0.000111968683466662	0.127664568482475	7.28082935023246e-05

==> data/Err_e05_phs.txt <==
0	2.85440938523592	2.61671079369850	1.07774908693402	1.29409049466158	1.40018896261619	0.890443433397602	1.05595665064803	2.07641754337096	2.60740780139449	3.63675623372687	0.698212010874703	1.82145575359190	2.00620059019611	0.743243308768920	0.909090704444120	1.42291015150419	1.90454820848590	0.943756946806461	2.42084849080133	1.70532294824173	1.86495363580519	0.548768896098172	0.773523713777962	1.42571358694423	1.58382573760832	0.450006050960307	2.82922028801242	0.977354925539164	2.21757055363206	1.83421437281575	0.747855391189388	0.631827608665651	2.37659021298923	1.06798391619739	1.86772330167207	2.13255111602994	0.238359933709961	1.50148474327387	0.132382289530307	0.986891709677866	0.918096812139903	1.99821580301600	1.53450723929405	1.36036894857931
1	1.60060542824172	0.911961345858733	1.13993977120484	0.405927837792102	0.582744668074530	0.391389259732920	0.464627640766556	0.574255224007754	0.302149874096001	0.759117161724545	0.332711285669182	0.566484836333880	0.996323663276794	0.456854184781824	0.734807919300581	1.17608907036414	1.48508744637118	0.243310565717374	1.14642441262862	0.847260208431690	1.25597006748530	0.275539581446971	0.310960997478791	0.665222758771741	0.797047375871546	0.222013752758511	0.773863905535079	0.559282779695804	0.999809563894488	0.785987252884544	0.538494662368759	0.467442627252145	1.10011956776914	0.453729287844478	0.898485551653862	1.16478153664505	0.0681031576696082	0.675395464407599	0.0383927504628303	0.347484247858603	0.336059322318696	0.955245475682498	0.711966457414288	0.583306500169067
2	1.41525774756723	0.637530695862231	1.10847577801130	0.258418158584089	0.443529160306086	0.296665262779390	0.298027850677806	0.367629554526852	0.0833037682682711	0.519496852493634	0.167946116549008	0.389874889665093	0.752871807309940	0.322161935794307	0.603352060925119	1.11012244495170	1.38810706140664	0.0799189656991880	0.991286081781531	0.693936181195122	1.06456438386917	0.144504996840586	0.195447843065019	0.496614352805005	0.681331364968268	0.124434571634343	0.734596891445493	0.361718842131879	0.747371099874510	0.542418798653675	0.426958995230570	0.378344542569352	0.735102802822354	0.256482898575222	0.740127657634629	0.901759476013961	0.0126180001724275	0.453577521744920	0.00794741285595219	0.164405208060477	0.180074656404694	0.787503810072945	0.564461374157120	0.407019972701658
3	1.37918463210862	0.501092920956463	1.04390410962062	0.182060287666963	0.353137710196100	0.248580322829210	0.206875333243943	0.277162401626971	0.0227639294006315	0.449958846068828	0.0615611752261230	0.309275108211449	0.631517429845078	0.247456806661347	0.530195298309512	1.08476710125084	1.34548037153815	0.0198626112023279	0.973740859950942	0.651677382034757	1.02527807391732	0.0467587391393332	0.120615764010024	0.365723761819813	0.623462837930618	0.0554759835673145	0.710679494094096	0.195666615623912	0.647695051489022	0.387315155451022	0.352636071307068	0.295527511886964	0.586976435843683	0.156409724896106	0.692715426209751	0.748832989470253	0.00184430737448300	0.309518448189972	0.00153486274640468	0.0546314336028420	0.0916630642084201	0.713592719374552	0.499009961832781	0.307699912162112
4	1.38175533271443	0.414057670968567	0.988542999174869	0.127835880428204	0.276289759215020	0.212071558018184	0.147855622931906	0.218583062658030	0.00586902053659981	0.415798475025285	0.0140263178946669	0.257875327098901	0.539451879567008	0.199914199077440	0.499489842908467	1.07010854082777	1.32014249297016	0.00361702136405460	0.994231173805174	0.642667388462380	1.08864604937083	0.00931411370447170	0.0642307814618988	0.240201105420321	0.584962316978687	0.0142704698072738	0.679128344915986	0.0701132599937141	0.593954960464101	0.266801377099563	0.297374020496325	0.203262675377069	0.512245027913462	0.0954655501286955	0.678147531106867	0.637070786060641	0.000303886069592833	0.185033212662885	0.000399973909982520	0.0114096441081751	0.0395119544637288	0.682755207052863	0.463844088700789	0.241456397637961
5	1.39632900704585	0.353488525396119	0.955010173157461	0.0853908926771978	0.202236278539980	0.178339462272554	0.104302089083028	0.170948920889586	0.00169328097553514	0.385357446036430	0.00235299954068469	0.219838502789426	0.451085655902077	0.163530840905822	0.485158778644450	1.05896347055934	1.30312472217483	0.000631036548430662	1.02829926752400	0.518864518274295	0.144313333723335	0.00168208858758378	0.0280112358596866	0.126258772800947	0.556718202492047	0.00228971679680632	0.638225158934659	0.0130239691757621	0.555267581241219	0.169030781145566	0.252811102821184	0.109726543378931	0.464017151226280	0.0559323477711429	0.676581206401532	0.550695493212313	0.000100263899367248	0.0821367774761179	0.000191799555437869	0.00190459298037695	0.0123587271070669	0.514584059531231	0.368564536106364	0.143620635382445
6	1.32331738522344	0.151592120614882	0.787345425554447	0.00399061819040943	0.00593482709437329	0.0335970834903309	0.0225657751086266	0.0266686001068434	0.000118079473416946	0.226894459169006	6.94233710338610e-05	0.129048752507344	0.191147506091061	0.0588169457205283	0.443675110066610	0.933876105846971	1.11030252726589	0.000111271883195282	0.924002596272257	0.400782997621148	0.000633679544935664	0.000121195370068804	3.87756500510282e-05	2.55587026403465e-05	0.417693701079714	8.86145753978083e-05	0.446861346290543	0.000133145867334006	0.426717039326379	0.00207551733641203	0.147326630361944	0.000155038264890521	0.241053038111644	0.00280765487366515	0.644642224197464	0.380012559026569	3.75318758770210e-05	0.000209758061605138	0.000103417815085880	0.000100467877688537	9.83592707860452e-05	0.405574712700446	0.293186273964843	0.0120370069262462
7	1.31207128726869	0.0522665266945846	0.689414886186325	0.000292616523976468	0.000169016327951869	0.00269280582476188	0.00441872350042500	0.00203680332721055	0.000109865119587787	0.126309077497515	6.92920133419210e-05	0.0723038124982311	0.0592602330274858	0.0166390636187269	0.405509257068135	0.873458409870247	1.02553821655353	0.000111397258895791	0.884331965413596	0.305682276076066	9.49537441261547e-05	0.000121024294084173	2.71762901644809e-05	3.66996513992468e-05	0.324418328305100	8.84282681741937e-05	0.302918299942005	0.000132645234166919	0.323063016335979	7.45673821141247e-05	0.0829565562207058	6.51107422193923e-05	0.107911490491535	0.000283306942674815	0.625583160925212	0.259367908316444	3.75326983567253e-05	0.000204047731725151	0.000103446033308432	0.000100376227624373	7.75333508159095e-05	0.325128898764932	0.268092255676800	0.000963215056800830
8	1.32203530758545	0.0184153267794800	0.618278184745932	0.000151811347405553	9.71827924310732e-05	0.000283488400959901	0.000959689882136304	0.000282355640566368	0.000109630057216604	0.0644636576383041	6.92919075331430e-05	0.0354489057478081	0.0155424803984490	0.00374989602548197	0.367794791246141	0.832620992897242	0.973329931596312	0.000111397315692324	0.861642560448286	0.223016953795617	9.14181942449037e-05	0.000121023841086582	2.70909492964962e-05	3.83812682445985e-05	0.245989716025918	8.84268035289852e-05	0.186758683770148	0.000132645089697735	0.233500916249961	4.32210755436536e-05	0.0445560788981772	6.64812106175069e-05	0.0434995630669316	0.000157225168744071	0.609442684047166	0.161416865036835	3.75326982635045e-05	0.000203918681498013	0.000103446045472854	0.000100376179363229	7.36666735120258e-05	0.258922863952219	0.255048056080986	0.000257857943597247
9	1.34015635387828	0.00941346016691459	0.560866341093199	0.000141611492992432	9.50310334219505e-05	0.000204439713064223	0.000333820257312652	0.000168185567406272	0.000109622839763081	0.0336458230145724	6.92919074510045e-05	0.0149542767108864	0.00535858072379056	0.000782429237064861	0.329990928117936	0.799127491127110	0.934965928898139	0.000111397315718623	0.844676017451215	0.152700695071900	9.13476210335832e-05	0.000121023839496528	2.70896318478438e-05	3.84192341740770e-05	0.175524976874611	8.84267955350203e-05	0.104607749470131	0.000132645089654716	0.155671968551556	4.14531020571062e-05	0.0233840921181605	6.65204165701077e-05	0.0193020628801325	0.000144075411715244	0.593538616727654	0.0900068454135283	3.75326982634233e-05	0.000203916696301664	0.000103446045478571	0.000100376179338776	7.30381172749013e-05	0.210023011836475	0.247002652060083	0.000204178204682944
10	1.36065201598130	0.00726000391625550	0.511113793315187	0.000140439808934268	9.49059020706898e-05	0.000216215805716129	0.000215110024626418	0.000157933721925946	0.000109622614238588	0.0207584717043982	6.92919074509407e-05	0.00562754284988650	0.00306686426425737	0.000237859486062521	0.292227815152475	0.768980477966048	0.903974204408127	0.000111397315718634	0.829780812145280	0.0978618488413582	9.13458882487418e-05	0.000121023839491113	2.70896097066290e-05	3.84200712028555e-05	0.115809024952963	8.84267954944600e-05	0.0555972920960776	0.000132645089654702	0.0929617220016886	4.13306957476850e-05	0.0124978804619944	6.65214454541871e-05	0.0112990495108388	0.000141934589810595	0.577044607795114	0.0469544032846153	3.75326982634237e-05	0.000203916670159532	0.000103446045478573	0.000100376179338763	7.29174598967803e-05	0.170853644230321	0.241398614546562	0.000198517522797743
11	1.38067665489970	7.76347570365968e-05	0.429506010813795	5.88006026984230e-05	9.18932499389095e-05	7.55050940864592e-05	0.000180039357276947	0.000119823334312191	0.000109492265237659	9.00359013003315e-05	6.93077793131000e-05	5.80860314112100e-05	0.000105721171812374	5.06701873173053e-05	0.227524369616003	0.741899628821069	0.904226636444606	0.000111344523412658	0.827467360056141	0.00139616009850242	6.49230800459321e-05	0.000120578923850326	2.02020942415890e-05	3.56726518667677e-05	0.000151677640169031	9.02872211923191e-05	9.76913082928867e-05	0.000132621493425596	0.000841113640816048	4.73431859904757e-05	0.000152950932777398	5.78546805418996e-05	6.85338593892279e-05	5.28670549922690e-05	0.558979067810961	5.42632594713968e-05	3.75274589927410e-05	0.000198764018260480	0.000103436788436503	0.000100550721760401	5.81287460146392e-05	0.0397238914114091	0.228794544687191	0.000105489274244849
12	1.40165648136031	7.67376790774337e-05	0.337474085442395	5.87402084619432e-05	9.18927449495848e-05	7.54521611930218e-05	0.000180274766049062	0.000119869005892846	0.000109491094829677	8.51149281448928e-05	6.93077849232129e-05	3.48768558507267e-05	0.000105524774036712	5.33987265564107e-05	0.171676791752953	0.715229510536536	0.896881709199072	0.000111344524299053	0.817520701742333	8.91791828233414e-05	6.49223571992648e-05	0.000120578783974894	2.02068016580809e-05	3.56726460956972e-05	5.14055106273009e-05	9.02877415775762e-05	4.78133041520041e-05	0.000132621486470058	5.59786138444756e-05	4.73440122025514e-05	3.79612450365799e-05	5.78572722383299e-05	7.00850004667359e-05	5.27822096062816e-05	0.540880835629992	5.46352144600528e-05	3.75274583164817e-05	0.000198764611058456	0.000103436789373346	0.000100550744846501	5.61845642058991e-05	0.00883138167201430	0.224337468387615	9.86973055232591e-05
13	1.42302215373276	7.67372260189733e-05	0.239461088738779	5.87401006879101e-05	9.18927448502918e-05	7.54521070522830e-05	0.000180282054219606	0.000119869037580394	0.000109491094347507	8.50967576254472e-05	6.93077849262897e-05	3.77784386260996e-05	0.000105524669365962	5.34433547097428e-05	0.124362842351209	0.689207979494133	0.887328183906127	0.000111344524299810	0.804384679200065	0.000103891707189077	6.49223574125668e-05	0.000120578785194325	2.02068294924374e-05	3.56726460740096e-05	5.17122947912752e-05	9.02877419189436e-05	4.73415963240450e-05	0.000132621486467986	4.30069588001906e-05	4.73440122185831e-05	5.13579847141767e-05	5.78572734541424e-05	7.00873657706657e-05	5.27819918323167e-05	0.522530274185377	5.46352848807957e-05	3.75274583163766e-05	0.000198764611262000	0.000103436789373392	0.000100550744854783	5.58818236751718e-05	0.00226681417907783	0.221176718684028	9.69011570049440e-05
14	1.44466625869698	7.67372290626291e-05	0.148195984404332	5.87401005960609e-05	9.18927448503500e-05	7.54521069662351e-05	0.000180282239532064	0.000119869037530762	0.000109491094347341	8.50966566588750e-05	6.93077849262918e-05	3.81162511108382e-05	0.000105524669299677	5.34440788071431e-05	0.0852636918000664	0.663968788063498	0.877674854255644	0.000111344524299812	0.790067222208415	0.000106032262836191	6.49223574127487e-05	0.000120578785199999	2.02068295887670e-05	3.56726460739995e-05	5.17220768512681e-05	9.02877419191955e-05	4.73343025729968e-05	0.000132621486467985	4.24054363037685e-05	4.73440122185669e-05	5.40801913673458e-05	5.78572734546214e-05	7.00873698296577e-05	5.27819913678242e-05	0.503870597591470	5.46352836768812e-05	3.75274583163759e-05	0.000198764611262048	0.000103436789373391	0.000100550744854786	5.58089697006363e-05	0.00108088774007967	0.218651386097030	9.69011570049502e-05
15	1.46663542740174	7.67372290896817e-05	0.0752908808643409	5.87401005969333e-05	9.18927448503498e-05	7.54521069660552e-05	0.000180282243794524	0.000119869037530405	0.000109491094347341	8.50966559898414e-05	6.93077849262918e-05	3.81503136089896e-05	0.000105524669299630	5.34440907385895e-05	0.0552554098228979	0.639630566487796	0.868627499522340	0.000111344524299812	0.775344927390267	0.000106217716647570	6.49223574127503e-05	0.000120578785200018	2.02068295890563e-05	3.56726460739995e-05	5.17224593612439e-05	9.02877419191957e-05	4.73341856589361e-05	0.000132621486467985	4.23744601983050e-05	4.73440122185669e-05	5.45114012956921e-05	5.78572734546212e-05	7.00873698373005e-05	5.27819913675406e-05	0.484893115638117	5.46352836728708e-05	3.75274583163759e-05	0.000198764611262048	0.000103436789373391	0.000100550744854787	5.58089696874368e-05	0.000838312953933394	0.216615388363143	9.69397489629391e-05
16	1.47524583570594	7.54615397974376e-05	9.62746583041014e-05	5.73053862481755e-05	9.18927402528962e-05	7.22903452453762e-05	0.000197323639029522	0.000121760966377517	0.000109490289252009	8.32918831531237e-05	6.93077839165725e-05	7.36701239984272e-05	0.000105483690303021	6.60290325543072e-05	0.00934173528090077	0.590440293029996	0.860141126813453	0.000111344521860368	0.748929032011205	5.23357510668323e-05	6.49152712019895e-05	0.000120581524952916	2.02422858968945e-05	3.56726425948965e-05	5.86232665622959e-05	9.02877261697447e-05	4.51160687798264e-05	0.000132621486419666	3.73894088101962e-05	4.73532063978396e-05	4.41748619172206e-05	5.78569636500171e-05	6.99269131644513e-05	4.91545352241621e-05	0.447353938618012	5.46964173050832e-05	3.75274583274971e-05	0.000198764667852226	0.000103436789488332	0.000100550741536333	5.14262479089631e-05	0.000165458238926502	0.210391382485651	8.38659843945721e-05
17	1.48188958316814	7.54606160372839e-05	7.42380309721719e-05	5.73060770290451e-05	9.18927402445604e-05	7.22902085264272e-05	0.000197329976884146	0.000121761551156273	0.000109490289036900	8.32927490351248e-05	6.93077839164471e-05	7.37243964862442e-05	0.000105483666338173	6.60348472606910e-05	0.00136091893311954	0.541839261828843	0.851310185643543	0.000111344521859953	0.721589799193398	5.23316453284055e-05	6.49152689208206e-05	0.000120581527609026	2.02424268346820e-05	3.56726425959712e-05	5.86249668543538e-05	9.02877261919519e-05	4.51150991119794e-05	0.000132621486419654	3.73894986845151e-05	4.73532083603395e-05	4.41761853198395e-05	5.78569636327420e-05	6.99271713049457e-05	4.91528531740755e-05	0.411265597488432	5.46964044452397e-05	3.75274583274981e-05	0.000198764667856162	0.000103436789488352	0.000100550741535411	5.10198498483634e-05	0.000157549463012790	0.208098103719693	8.29841005849163e-05
18	1.48784641908005	7.54606151379681e-05	7.41357537790383e-05	5.73060778385438e-05	9.18927402447068e-05	7.22902085678189e-05	0.000197329979774105	0.000121761551285062	0.000109490289036833	8.32927497971088e-05	6.93077839164465e-05	7.37244915204588e-05	0.000105483666317740	6.60348507914116e-05	0.000325752442057001	0.493583805185523	0.842485866230569	0.000111344521859953	0.693488550940492	5.23316451574626e-05	6.49152689194215e-05	0.000120581527613052	2.02424272183223e-05	3.56726425959712e-05	5.86249671327903e-05	9.02877261919720e-05	4.51150988376501e-05	0.000132621486419654	3.73894988154654e-05	4.73532083608319e-05	4.41761848926887e-05	5.78569636327476e-05	6.99271714029415e-05	4.91528516776259e-05	0.375763306181364	5.46964044395984e-05	3.75274583274981e-05	0.000198764667856166	0.000103436789488352	0.000100550741535411	5.07681027603824e-05	0.000155682956615229	0.206754485096524	8.28367803209792e-05
19	1.49363050432187	7.54606151370995e-05	7.41348955888282e-05	5.73060778391719e-05	9.18927402447070e-05	7.22902085678670e-05	0.000197329979775563	0.000121761551285090	0.000109490289036833	8.32927497976109e-05	6.93077839164465e-05	7.37244917365075e-05	0.000105483666317726	6.60348507943797e-05	0.000206222980743633	0.445032477767508	0.833807946641671	0.000111344521859953	0.664376626292456	5.23316451575958e-05	6.49152689194211e-05	0.000120581527613061	2.02424272192516e-05	3.56726425959712e-05	5.86249671328428e-05	9.02877261919719e-05	4.51150988375620e-05	0.000132621486419654	3.73894988155164e-05	4.73532083608319e-05	4.41761848923664e-05	5.78569636327468e-05	6.99271714029779e-05	4.91528516761576e-05	0.340867898141646	5.46964044395963e-05	3.75274583274981e-05	0.000198764667856166	0.000103436789488352	0.000100550741535411	5.07681027604075e-05	0.000155374403085124	0.205863286674419	8.28367803209841e-05
20	1.49941536612767	7.54606151370971e-05	7.41348875699317e-05	5.73060778391726e-05	9.18927402447070e-05	7.22902085678669e-05	0.000197329979775565	0.000121761551285091	0.000109490289036833	8.32927497976108e-05	6.93077839164465e-05	7.37244917370695e-05	0.000105483666317726	6.60348507943824e-05	0.000193368039227865	0.395421466922024	0.825325639391863	0.000111344521859953	0.633800190446229	5.23316451575956e-05	6.49152689194211e-05	0.000120581527613061	2.02424272192538e-05	3.56726425959712e-05	5.86249671328428e-05	9.02877261919719e-05	4.51150988375619e-05	0.000132621486419654	3.73894988155164e-05	4.73532083608319e-05	4.41761848923665e-05	5.78569636327476e-05	6.99271714029786e-05	4.91528516761564e-05	0.306934161071864	5.46964044395963e-05	3.75274583274981e-05	0.000198764667856166	0.000103436789488352	0.000100550741535411	5.07681027604075e-05	0.000155374403085124	0.205260182897733	8.28367803209841e-05
21	1.49715795652109	7.54587981086438e-05	7.00367032029774e-05	5.73053942668198e-05	9.18927400580211e-05	7.22902200052636e-05	0.000197290537803127	0.000121761209905414	0.000109490289027112	8.32838618032011e-05	6.93077839164187e-05	7.32502146341268e-05	0.000105483674594132	6.60399013833023e-05	0.000135109644512939	0.237198744027782	0.810727763165557	0.000111344521859397	0.558550098924057	5.22989513079017e-05	6.49152685634913e-05	0.000120581532717093	2.02422252874595e-05	3.56726425959352e-05	5.86259853659864e-05	9.02877262078742e-05	4.51149826962878e-05	0.000132621486419652	3.73905469992869e-05	4.73532093994399e-05	4.40279778705282e-05	5.78569636377583e-05	6.99273240375057e-05	4.91525575721704e-05	0.258373935614676	5.46964060747815e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	4.96830501101209e-05	0.000134496394498726	0.202781728258272	7.90375844169108e-05
22	1.50141050984372	7.54587958174881e-05	7.00370837967701e-05	5.73053937008016e-05	9.18927400579066e-05	7.22902200082927e-05	0.000197290522277709	0.000121761209840220	0.000109490289027110	8.32838600672150e-05	6.93077839164187e-05	7.32504321367336e-05	0.000105483674611247	6.60399024086917e-05	0.000136286401330473	0.121958269307751	0.798437104070212	0.000111344521859397	0.488380620353031	5.22989434766018e-05	6.49152685633519e-05	0.000120581532723594	2.02422249576610e-05	3.56726425959350e-05	5.86259852621092e-05	9.02877262078863e-05	4.51149828188240e-05	0.000132621486419652	3.73905471090350e-05	4.73532093996908e-05	4.40279692642407e-05	5.78569636377598e-05	6.99273240348799e-05	4.91525574732791e-05	0.215096252176676	5.46964060751755e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	4.94072036833380e-05	0.000133286689784810	0.201863902658212	7.86905277300140e-05
23	1.50859445482747	7.54587958153285e-05	7.00370841064439e-05	5.73053937004142e-05	9.18927400579059e-05	7.22902200082939e-05	0.000197290522269867	0.000121761209840207	0.000109490289027110	8.32838600664738e-05	6.93077839164187e-05	7.32504323446125e-05	0.000105483674611259	6.60399024085525e-05	0.000136294817488759	0.0526416764296205	0.787672796008425	0.000111344521859397	0.420473390170902	5.22989434749167e-05	6.49152685633526e-05	0.000120581532723610	2.02422249570801e-05	3.56726425959350e-05	5.86259852620180e-05	9.02877262078863e-05	4.51149828188671e-05	0.000132621486419652	3.73905471090636e-05	4.73532093996901e-05	4.40279692645346e-05	5.78569636377598e-05	6.99273240348705e-05	4.91525574732032e-05	0.176023185539514	5.46964060751754e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	4.93878355083595e-05	0.000133107156763976	0.201428422055422	7.86905276654356e-05
24	1.51708363533103	7.54587958153270e-05	7.00370841067001e-05	5.73053937004138e-05	9.18927400579059e-05	7.22902200082939e-05	0.000197290522269861	0.000121761209840206	0.000109490289027110	8.32838600664727e-05	6.93077839164187e-05	7.32504323447704e-05	0.000105483674611259	6.60399024085514e-05	0.000136294880563580	0.0212058898858521	0.778053230548669	0.000111344521859397	0.354064710885368	5.22989434749164e-05	6.49152685633526e-05	0.000120581532723610	2.02422249570791e-05	3.56726425959350e-05	5.86259852620175e-05	9.02877262078863e-05	4.51149828188671e-05	0.000132621486419652	3.73905471090636e-05	4.73532093996901e-05	4.40279692645355e-05	5.78569636377598e-05	6.99273240348705e-05	4.91525574732032e-05	0.140697189024310	5.46964060751754e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	4.93878355083592e-05	0.000132898736223860	0.201247765949671	7.85368406950874e-05
25	1.52610548788282	7.54587958153270e-05	7.00370841067004e-05	5.73053937004138e-05	9.18927400579059e-05	7.22902200082939e-05	0.000197290522269861	0.000121761209840206	0.000109490289027110	8.32838600664727e-05	6.93077839164187e-05	7.32504323447700e-05	0.000105483674611259	6.60399024085514e-05	0.000136294881063093	0.00953424915682837	0.769361357576144	0.000111344521859397	0.289717152947342	5.22989434749164e-05	6.49152685633526e-05	0.000120581532723610	2.02422249570791e-05	3.56726425959350e-05	5.86259852620175e-05	9.02877262078863e-05	4.51149828188671e-05	0.000132621486419652	3.73905471090636e-05	4.73532093996901e-05	4.40279692645355e-05	5.78569636377598e-05	6.99273240348705e-05	4.91525574732032e-05	0.109119726109844	5.46964060751754e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	4.93878355083592e-05	0.000132898736223860	0.201196601814183	7.85368406950874e-05
26	1.53874841351309	7.54587911997769e-05	7.00370754604446e-05	5.73053939295063e-05	9.18927400578456e-05	7.22902200134174e-05	0.000197290519364339	0.000121761209878900	0.000109490289027110	8.32838609152006e-05	6.93077839164187e-05	7.32505798233497e-05	0.000105483674610847	6.60399056159613e-05	0.000146364596518215	8.07011907635269e-05	0.756810795956181	0.000111344521859397	0.0319369389613000	5.22989429720765e-05	6.49152685632892e-05	0.000120581532743057	2.02422249490544e-05	3.56726425959349e-05	5.86259684679274e-05	9.02877262078874e-05	4.51149828210990e-05	0.000132621486419652	3.73905471096769e-05	4.73532093999170e-05	4.40278982720320e-05	5.78569636377604e-05	6.99273240296837e-05	4.91525574733667e-05	0.0435988060336565	5.46964060751695e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.91551183079751e-05	0.000127076969740058	0.199552640454686	7.76870390075607e-05
27	1.55208120104991	7.54587911939167e-05	7.00370754788834e-05	5.73053939297087e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365302	0.000121761209878908	0.000109490289027110	8.32838609155998e-05	6.93077839164187e-05	7.32505798487987e-05	0.000105483674610845	6.60399056167920e-05	0.000146365589563652	8.21065540559358e-05	0.745537625637136	0.000111344521859397	0.00140751288107680	5.22989429722273e-05	6.49152685632892e-05	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682969e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982624097e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.0150766971904049	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.90589084337392e-05	0.000126516721890100	0.199146484655423	7.76260002427970e-05
28	1.56529584659395	7.54587911939125e-05	7.00370754789078e-05	5.73053939297089e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365303	0.000121761209878908	0.000109490289027110	8.32838609156004e-05	6.93077839164187e-05	7.32505798487995e-05	0.000105483674610845	6.60399056167924e-05	0.000146365589747900	8.21102977701010e-05	0.734983279891841	0.000111344521859397	0.000349896993132676	5.22989429722277e-05	6.49152685632892e-05	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682985e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982624080e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.00535576432304048	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.90589084337392e-05	0.000126466379744485	0.199069571711297	7.76148941829357e-05
29	1.57814252868884	7.54587911939125e-05	7.00370754789076e-05	5.73053939297089e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365303	0.000121761209878908	0.000109490289027110	8.32838609156004e-05	6.93077839164187e-05	7.32505798487996e-05	0.000105483674610845	6.60399056167924e-05	0.000146365589747944	8.21103084156932e-05	0.724910415511632	0.000111344521859397	0.000371471913199348	5.22989429722277e-05	6.49152685632892e-05	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682985e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982624080e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.00243788587676564	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.90589084337392e-05	0.000126466379744485	0.199117919438825	7.76148941829357e-05
30	1.59055737984669	7.54587911939125e-05	7.00370754789076e-05	5.73053939297089e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365303	0.000121761209878908	0.000109490289027110	8.32838609156004e-05	6.93077839164187e-05	7.32505798487996e-05	0.000105483674610845	6.60399056167924e-05	0.000146365589747944	8.21103084461042e-05	0.715216188629368	0.000111344521859397	0.000384359538905776	5.22989429722277e-05	6.49152685632892e-05	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682985e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982624080e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.00156931860120476	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.90589084337392e-05	0.000126466379744485	0.199230372733383	7.76148941829357e-05
31	1.61061330213231	7.54587911820274e-05	7.00370754771697e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359883	0.000121761209878899	0.000109490289027110	8.32838609155211e-05	6.93077839164187e-05	7.32505798092575e-05	0.000105483674610847	6.60399056185603e-05	0.000146364471212201	8.32569870471893e-05	0.705049022570905	0.000111344521859397	6.30859177364029e-05	5.22989429719420e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486086e-05	3.56726425959349e-05	5.86259684600905e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558294e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.64123510408473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.82324416051572e-05	0.000123528462617870	0.198804718520645	7.68533898190859e-05
32	1.62820588280117	7.54587911820115e-05	7.00370754771674e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114936	8.32573878093351e-05	0.695881862308557	0.000111344521859397	6.30698344246324e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558280e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.88976942674766e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.82324416051572e-05	0.000123154681659021	0.198889822234183	7.68022411827549e-05
33	1.64383817470711	7.54587911820115e-05	7.00370754771674e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114919	8.32573879619360e-05	0.687448025943346	0.000111344521859397	6.30698276902828e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558280e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.86426403061569e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.82324416051572e-05	0.000123154681659020	0.199037694600873	7.68022411827549e-05
34	1.65797954754433	7.54587911820115e-05	7.00370754771674e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114919	8.32573879619924e-05	0.679583845548674	0.000111344521859397	6.30698276871553e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558280e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.86323161433224e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.82324416051572e-05	0.000123154681659020	0.199211024884572	7.67755262964985e-05
35	1.67098023488483	7.54587911820115e-05	7.00370754771674e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114919	8.32573879619924e-05	0.672178103764374	0.000111344521859397	6.30698276871541e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558280e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.86318843175599e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.82324416051572e-05	0.000123154681659020	0.199402291400082	7.67755262964985e-05
36	1.67910703886977	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107943	8.32575629515589e-05	0.659842909035955	0.000111344521859397	6.30682940357667e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20874730696568e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.82324416051572e-05	0.000122557433193096	0.198787813199852	7.65339157028445e-05
37	1.68540386374214	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629663017e-05	0.646634580184626	0.000111344521859397	6.30682931811080e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893651749960e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.82081611186702e-05	0.000122413975531387	0.198764188850788	7.64125299535459e-05
38	1.69068165495035	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629662910e-05	0.633481931648508	0.000111344521859397	6.30682931806899e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893664965876e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.82081611186702e-05	0.000122413975531387	0.198902816796218	7.64125299535400e-05
39	1.69533859467457	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629662915e-05	0.620678241125037	0.000111344521859397	6.30682931806902e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893665005003e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.82081611186702e-05	0.000122286091887375	0.199113465079617	7.64125299535399e-05
40	1.69957276658176	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629662915e-05	0.608256603962072	0.000111344521859397	6.30682931806902e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893665005132e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.82081611186702e-05	0.000122413975531387	0.199363467227723	7.64125299535399e-05
41	1.71268986239726	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631647955e-05	0.592349385838790	0.000111344521859397	6.30682931249690e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09649998359529e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.81424439066038e-05	0.000121429541931806	0.199226299825083	7.61745379675617e-05
42	1.72350050993362	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	0.576379370664902	0.000111344521859397	6.30682931249566e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661052825794e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.81424439066038e-05	0.000121429541931806	0.199444922708056	7.61745379675617e-05
43	1.73309166277537	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	0.560465113892196	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661065825754e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.81424439066038e-05	0.000121293756661218	0.199725056746491	7.61745379675617e-05
44	1.74199834727616	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	0.544638251886081	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661065838460e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.81424439066038e-05	0.000121293756661218	0.200035757841842	7.61745379675617e-05
45	1.75047876526432	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	0.528882939409112	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661065838466e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.81424439066038e-05	0.000121289539947519	0.200374941648154	7.61745379675617e-05
46	1.75008271761777	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	0.484001168208266	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651156037573e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.80279802070996e-05	0.000120473971085448	0.200165660571534	7.59704840813974e-05
47	1.75475693854121	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	0.439325135459951	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151474777e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.79562468717379e-05	0.000120473971085448	0.200234740460090	7.59530077642989e-05
48	1.76145042976041	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	0.392897126953477	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151472473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.79562468717379e-05	0.000120473971085448	0.200389641949812	7.59530077642989e-05
49	1.76882997791830	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	0.343249755323266	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151472473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.79562468717379e-05	0.000120473971085448	0.200584483013695	7.59530077642989e-05
50	1.77630833511672	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	0.290140402774024	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	6.49152685632892e-05	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151472473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	4.79562468717379e-05	0.000120473971085448	0.200797769764527	7.59530077642989e-05

==> data/Err_e05_std.txt <==
0	2.85440938523592	2.61671079369850	1.07774908693402	1.29409049466158	1.40018896261619	0.890443433397602	1.05595665064803	2.07641754337096	2.60740780139449	3.63675623372687	0.698212010874703	1.82145575359190	2.00620059019611	0.743243308768920	0.909090704444120	1.42291015150419	1.90454820848590	0.943756946806461	2.42084849080133	1.70532294824173	1.86495363580519	0.548768896098172	0.773523713777962	1.42571358694423	1.58382573760832	0.450006050960307	2.82922028801242	0.977354925539164	2.21757055363206	1.83421437281575	0.747855391189388	0.631827608665651	2.37659021298923	1.06798391619739	1.86772330167207	2.13255111602994	0.238359933709961	1.50148474327387	0.132382289530307	0.986891709677866	0.918096812139903	1.99821580301600	1.53450723929405	1.36036894857931
1	1.60060542824172	0.911961345858733	1.13993977120484	0.405927837792102	0.582744668074530	0.391389259732920	0.464627640766556	0.574255224007754	0.302149874096001	0.759117161724545	0.332711285669182	0.566484836333880	0.996323663276794	0.456854184781824	0.734807919300581	1.17608907036414	1.48508744637118	0.243310565717374	1.14642441262862	0.847260208431690	1.25597006748530	0.275539581446971	0.310960997478791	0.665222758771741	0.797047375871546	0.222013752758511	0.773863905535079	0.559282779695804	0.999809563894488	0.785987252884544	0.538494662368759	0.467442627252145	1.10011956776914	0.453729287844478	0.898485551653862	1.16478153664505	0.0681031576696082	0.675395464407599	0.0383927504628303	0.347484247858603	0.336059322318696	0.955245475682498	0.711966457414288	0.583306500169067
2	1.41525774756723	0.637530695862231	1.10847577801130	0.258418158584089	0.443529160306086	0.296665262779390	0.298027850677806	0.367629554526852	0.0833037682682711	0.519496852493634	0.167946116549008	0.389874889665093	0.752871807309940	0.322161935794307	0.603352060925119	1.11012244495170	1.38810706140664	0.0799189656991880	0.991286081781531	0.693936181195122	1.06456438386917	0.144504996840586	0.195447843065019	0.496614352805005	0.681331364968268	0.124434571634343	0.734596891445493	0.361718842131879	0.747371099874510	0.542418798653675	0.426958995230570	0.378344542569352	0.735102802822354	0.256482898575222	0.740127657634629	0.901759476013961	0.0126180001724275	0.453577521744920	0.00794741285595219	0.164405208060477	0.180074656404694	0.787503810072945	0.564461374157120	0.407019972701658
3	1.37918463210862	0.501092920956463	1.04390410962062	0.182060287666963	0.353137710196100	0.248580322829210	0.206875333243943	0.277162401626971	0.0227639294006315	0.449958846068828	0.0615611752261230	0.309275108211449	0.631517429845078	0.247456806661347	0.530195298309512	1.08476710125084	1.34548037153815	0.0198626112023279	0.973740859950942	0.651677382034757	1.02527807391732	0.0467587391393332	0.120615764010024	0.365723761819813	0.623462837930618	0.0554759835673145	0.710679494094096	0.195666615623912	0.647695051489022	0.387315155451022	0.352636071307068	0.295527511886964	0.586976435843683	0.156409724896106	0.692715426209751	0.748832989470253	0.00184430737448300	0.309518448189972	0.00153486274640468	0.0546314336028420	0.0916630642084201	0.713592719374552	0.499009961832781	0.307699912162112
4	1.38175533271443	0.414057670968567	0.988542999174869	0.127835880428204	0.276289759215020	0.212071558018184	0.147855622931906	0.218583062658030	0.00586902053659981	0.415798475025285	0.0140263178946669	0.257875327098901	0.539451879567008	0.199914199077440	0.499489842908467	1.07010854082777	1.32014249297016	0.00361702136405460	0.994231173805174	0.642667388462380	1.08864604937083	0.00931411370447170	0.0642307814618988	0.240201105420321	0.584962316978687	0.0142704698072738	0.679128344915986	0.0701132599937141	0.593954960464101	0.266801377099563	0.297374020496325	0.203262675377069	0.512245027913462	0.0954655501286955	0.678147531106867	0.637070786060641	0.000303886069592833	0.185033212662885	0.000399973909982520	0.0114096441081751	0.0395119544637288	0.682755207052863	0.463844088700789	0.241456397637961
5	1.39632900704585	0.353488525396119	0.955010173157461	0.0853908926771978	0.202236278539980	0.178339462272554	0.104302089083028	0.170948920889586	0.00169328097553514	0.385357446036430	0.00235299954068469	0.219838502789426	0.451085655902077	0.163530840905822	0.485158778644450	1.05896347055934	1.30312472217483	0.000631036548430662	1.02829926752400	0.649762328752556	1.23980569308061	0.00168208858758378	0.0280112358596866	0.126258772800947	0.556718202492047	0.00228971679680632	0.638225158934659	0.0130239691757621	0.555267581241219	0.169030781145566	0.252811102821184	0.109726543378931	0.464017151226280	0.0559323477711429	0.676581206401532	0.550695493212313	0.000100263899367248	0.0821367774761179	0.000191799555437869	0.00190459298037695	0.0130516917719432	0.657113718502666	0.444234704396094	0.171908455986957
6	1.32331738522344	0.151592120614882	0.787345425554447	0.00399061819040943	0.00593482709437329	0.0335970834903309	0.0225657751086266	0.0266686001068434	0.000118079473416946	0.226894459169006	6.94233710338610e-05	0.129048752507344	0.191147506091061	0.0588169457205283	0.443675110066610	0.933876105846971	1.11030252726589	0.000111271883195282	0.924002596272257	0.573688499928377	1.23803273570132	0.000121195370068804	3.87756500510282e-05	2.55587026403465e-05	0.417693701079714	8.86145753978083e-05	0.446861346290543	0.000133145867334006	0.426717039326379	0.00207551733641203	0.147326630361944	0.000155038264890521	0.241053038111644	0.00280765487366515	0.644642224197464	0.380012559026569	3.75318758770210e-05	0.000209758061605138	0.000103417815085880	0.000100467877688537	0.000103506860598120	0.544414165115929	0.372081344349675	0.0310567328759365
7	1.31207128726869	0.0522665266945846	0.689414886186325	0.000292616523976468	0.000169016327951869	0.00269280582476188	0.00441872350042500	0.00203680332721055	0.000109865119587787	0.126309077497515	6.92920133419210e-05	0.0723038124982311	0.0592602330274858	0.0166390636187269	0.405509257068135	0.873458409870247	1.02553821655353	0.000111397258895791	0.884331965413596	0.520273293971263	1.30852068500755	0.000121024294084173	2.71762901644809e-05	3.66996513992468e-05	0.324418328305100	8.84282681741937e-05	0.302918299942005	0.000132645234166919	0.323063016335979	7.45673821141247e-05	0.0829565562207058	6.51107422193923e-05	0.107911490491535	0.000283306942674815	0.625583160925212	0.259367908316444	3.75326983567253e-05	0.000204047731725151	0.000103446033308432	0.000100376227624373	8.02651814010496e-05	0.477694991420302	0.348865085136659	0.00423275523853628
8	1.32203530758545	0.0184153267794800	0.618278184745932	0.000151811347405553	9.71827924310732e-05	0.000283488400959901	0.000959689882136304	0.000282355640566368	0.000109630057216604	0.0644636576383041	6.92919075331430e-05	0.0354489057478081	0.0155424803984490	0.00374989602548197	0.367794791246141	0.832620992897242	0.973329931596312	0.000111397315692324	0.861642560448286	0.472369408987232	1.38443747616642	0.000121023841086582	2.70909492964962e-05	3.83812682445985e-05	0.245989716025918	8.84268035289852e-05	0.186758683770148	0.000132645089697735	0.233500916249961	4.32210755436536e-05	0.0445560788981772	6.64812106175069e-05	0.0434995630669316	0.000157225168744071	0.609442684047166	0.161416865036835	3.75326982635045e-05	0.000203918681498013	0.000103446045472854	0.000100376179363229	7.71757415956408e-05	0.422301597756981	0.337284308399185	0.000933512858740868
9	1.34015635387828	0.00941346016691459	0.560866341093199	0.000141611492992432	9.50310334219505e-05	0.000204439713064223	0.000333820257312652	0.000168185567406272	0.000109622839763081	0.0336458230145724	6.92919074510045e-05	0.0149542767108864	0.00535858072379056	0.000782429237064861	0.329990928117936	0.799127491127110	0.934965928898139	0.000111397315718623	0.844676017451215	0.426794044650012	1.45421358887943	0.000121023839496528	2.70896318478438e-05	3.84192341740770e-05	0.175524976874611	8.84267955350203e-05	0.104607749470131	0.000132645089654716	0.155671968551556	4.14531020571062e-05	0.0233840921181605	6.65204165701077e-05	0.0193020628801325	0.000144075411715244	0.593538616727654	0.0900068454135283	3.75326982634233e-05	0.000203916696301664	0.000103446045478571	0.000100376179338776	7.66509450508609e-05	0.387481484474539	0.330394241264417	0.000424798020551971
10	1.36065201598130	0.00726000391625550	0.511113793315187	0.000140439808934268	9.49059020706898e-05	0.000216215805716129	0.000215110024626418	0.000157933721925946	0.000109622614238588	0.0207584717043982	6.92919074509407e-05	0.00562754284988650	0.00306686426425737	0.000237859486062521	0.292227815152475	0.768980477966048	0.903974204408127	0.000111397315718634	0.829780812145280	0.383183522431509	1.51582357246822	0.000121023839491113	2.70896097066290e-05	3.84200712028555e-05	0.115809024952963	8.84267954944600e-05	0.0555972920960776	0.000132645089654702	0.0929617220016886	4.13306957476850e-05	0.0124978804619944	6.65214454541871e-05	0.0112990495108388	0.000141934589810595	0.577044607795114	0.0469544032846153	3.75326982634237e-05	0.000203916670159532	0.000103446045478573	0.000100376179338763	7.59653418270960e-05	0.358622904395596	0.325696553816039	0.000339995705791929
11	1.38067665489970	7.76347570365968e-05	0.429506010813795	5.88006026984230e-05	9.18932499389095e-05	7.55050940864592e-05	0.000180039357276947	0.000119823334312191	0.000109492265237659	9.00359013003315e-05	6.93077793131000e-05	5.80860314112100e-05	0.000105721171812374	5.06701873173053e-05	0.227524369616003	0.741899628821069	0.904226636444606	0.000111344523412658	0.827467360056141	0.271738087091942	1.59777276876411	0.000120578923850326	2.02020942415890e-05	3.56726518667677e-05	0.000151677640169031	9.02872211923191e-05	9.76913082928867e-05	0.000132621493425596	0.000841113640816048	4.73431859904757e-05	0.000152950932777398	5.78546805418996e-05	6.85338593892279e-05	5.28670549922690e-05	0.558979067810961	5.42632594713968e-05	3.75274589927410e-05	0.000198764018260480	0.000103436788436503	0.000100550721760401	6.18586241039973e-05	0.286874592345505	0.315351260255698	0.000118089065803876
12	1.40165648136031	7.67376790774337e-05	0.337474085442395	5.87402084619432e-05	9.18927449495848e-05	7.54521611930218e-05	0.000180274766049062	0.000119869005892846	0.000109491094829677	8.51149281448928e-05	6.93077849232129e-05	3.48768558507267e-05	0.000105524774036712	5.33987265564107e-05	0.171676791752953	0.715229510536536	0.896881709199072	0.000111344524299053	0.817520701742333	0.177504583311509	1.65579718448661	0.000120578783974894	2.02068016580809e-05	3.56726460956972e-05	5.14055106273009e-05	9.02877415775762e-05	4.78133041520041e-05	0.000132621486470058	5.59786138444756e-05	4.73440122025514e-05	3.79612450365799e-05	5.78572722383299e-05	7.00850004667359e-05	5.27822096062816e-05	0.540880835629992	5.46352144600528e-05	3.75274583164817e-05	0.000198764611058456	0.000103436789373346	0.000100550744846501	5.92107887564122e-05	0.233453074452922	0.312410673609388	0.000111207992271339
13	1.42302215373276	7.67372260189733e-05	0.239461088738779	5.87401006879101e-05	9.18927448502918e-05	7.54521070522830e-05	0.000180282054219606	0.000119869037580394	0.000109491094347507	8.50967576254472e-05	6.93077849262897e-05	3.77784386260996e-05	0.000105524669365962	5.34433547097428e-05	0.124362842351209	0.689207979494133	0.887328183906127	0.000111344524299810	0.804384679200065	0.105338369407629	1.69920548007068	0.000120578785194325	2.02068294924374e-05	3.56726460740096e-05	5.17122947912752e-05	9.02877419189436e-05	4.73415963240450e-05	0.000132621486467986	4.30069588001906e-05	4.73440122185831e-05	5.13579847141767e-05	5.78572734541424e-05	7.00873657706657e-05	5.27819918323167e-05	0.522530274185377	5.46352848807957e-05	3.75274583163766e-05	0.000198764611262000	0.000103436789373392	0.000100550744854783	5.89264061659241e-05	0.174771214542218	0.310386112642788	0.000109449650328857
14	1.44466625869698	7.67372290626291e-05	0.148195984404332	5.87401005960609e-05	9.18927448503500e-05	7.54521069662351e-05	0.000180282239532064	0.000119869037530762	0.000109491094347341	8.50966566588750e-05	6.93077849262918e-05	3.81162511108382e-05	0.000105524669299677	5.34440788071431e-05	0.0852636918000664	0.663968788063498	0.877674854255644	0.000111344524299812	0.790067222208415	0.0563291200831541	1.73315983842121	0.000120578785199999	2.02068295887670e-05	3.56726460739995e-05	5.17220768512681e-05	9.02877419191955e-05	4.73343025729968e-05	0.000132621486467985	4.24054363037685e-05	4.73440122185669e-05	5.40801913673458e-05	5.78572734546214e-05	7.00873698296577e-05	5.27819913678242e-05	0.503870597591470	5.46352836768812e-05	3.75274583163759e-05	0.000198764611262048	0.000103436789373391	0.000100550744854786	5.88306232259742e-05	0.122728535379265	0.308796058228977	0.000109299395007737
15	1.46663542740174	7.67372290896817e-05	0.0752908808643409	5.87401005969333e-05	9.18927448503498e-05	7.54521069660552e-05	0.000180282243794524	0.000119869037530405	0.000109491094347341	8.50966559898414e-05	6.93077849262918e-05	3.81503136089896e-05	0.000105524669299630	5.34440907385895e-05	0.0552554098228979	0.639630566487796	0.868627499522340	0.000111344524299812	0.775344927390267	0.0282988801260550	1.76050346396403	0.000120578785200018	2.02068295890563e-05	3.56726460739995e-05	5.17224593612439e-05	9.02877419191957e-05	4.73341856589361e-05	0.000132621486467985	4.23744601983050e-05	4.73440122185669e-05	5.45114012956921e-05	5.78572734546212e-05	7.00873698373005e-05	5.27819913675406e-05	0.484893115638117	5.46352836728708e-05	3.75274583163759e-05	0.000198764611262048	0.000103436789373391	0.000100550744854787	5.89206552521449e-05	0.0787330826980645	0.307573909048173	0.000109378970137546
16	1.47524583570594	7.54615397974376e-05	9.62746583041014e-05	5.73053862481755e-05	9.18927402528962e-05	7.22903452453762e-05	0.000197323639029522	0.000121760966377517	0.000109490289252009	8.32918831531237e-05	6.93077839165725e-05	7.36701239984272e-05	0.000105483690303021	6.60290325543072e-05	0.00934173528090077	0.590440293029996	0.860141126813453	0.000111344521860368	0.748929032011205	0.000112906033585285	1.75249202531704	0.000120581524952916	2.02422858968945e-05	3.56726425948965e-05	5.86232665622959e-05	9.02877261697447e-05	4.51160687798264e-05	0.000132621486419666	3.73894088101962e-05	4.73532063978396e-05	4.41748619172206e-05	5.78569636500171e-05	6.99269131644513e-05	4.91545352241621e-05	0.447353938618012	5.46964173050832e-05	3.75274583274971e-05	0.000198764667852226	0.000103436789488332	0.000100550741536333	5.37248105134041e-05	0.00443740614253287	0.300486448171887	9.05908427494836e-05
17	1.48188958316814	7.54606160372839e-05	7.42380309721719e-05	5.73060770290451e-05	9.18927402445604e-05	7.22902085264272e-05	0.000197329976884146	0.000121761551156273	0.000109490289036900	8.32927490351248e-05	6.93077839164471e-05	7.37243964862442e-05	0.000105483666338173	6.60348472606910e-05	0.00136091893311954	0.541839261828843	0.851310185643543	0.000111344521859953	0.721589799193398	5.20648352590945e-05	1.75591541615098	0.000120581527609026	2.02424268346820e-05	3.56726425959712e-05	5.86249668543538e-05	9.02877261919519e-05	4.51150991119794e-05	0.000132621486419654	3.73894986845151e-05	4.73532083603395e-05	4.41761853198395e-05	5.78569636327420e-05	6.99271713049457e-05	4.91528531740755e-05	0.411265597488432	5.46964044452397e-05	3.75274583274981e-05	0.000198764667856162	0.000103436789488352	0.000100550741535411	5.34397873498056e-05	0.000519043288970470	0.298211664481724	8.91255375661179e-05
18	1.48784641908005	7.54606151379681e-05	7.41357537790383e-05	5.73060778385438e-05	9.18927402447068e-05	7.22902085678189e-05	0.000197329979774105	0.000121761551285062	0.000109490289036833	8.32927497971088e-05	6.93077839164465e-05	7.37244915204588e-05	0.000105483666317740	6.60348507914116e-05	0.000325752442057001	0.493583805185523	0.842485866230569	0.000111344521859953	0.693488550940492	5.10147122456208e-05	1.76314071995261	0.000120581527613052	2.02424272183223e-05	3.56726425959712e-05	5.86249671327903e-05	9.02877261919720e-05	4.51150988376501e-05	0.000132621486419654	3.73894988154654e-05	4.73532083608319e-05	4.41761848926887e-05	5.78569636327476e-05	6.99271714029415e-05	4.91528516776259e-05	0.375763306181364	5.46964044395984e-05	3.75274583274981e-05	0.000198764667856166	0.000103436789488352	0.000100550741535411	5.33504668659790e-05	0.000250024455410935	0.297162324157172	8.88769130028163e-05
19	1.49363050432187	7.54606151370995e-05	7.41348955888282e-05	5.73060778391719e-05	9.18927402447070e-05	7.22902085678670e-05	0.000197329979775563	0.000121761551285090	0.000109490289036833	8.32927497976109e-05	6.93077839164465e-05	7.37244917365075e-05	0.000105483666317726	6.60348507943797e-05	0.000206222980743633	0.445032477767508	0.833807946641671	0.000111344521859953	0.664376626292456	5.09855089381185e-05	1.77123767004613	0.000120581527613061	2.02424272192516e-05	3.56726425959712e-05	5.86249671328428e-05	9.02877261919719e-05	4.51150988375620e-05	0.000132621486419654	3.73894988155164e-05	4.73532083608319e-05	4.41761848923664e-05	5.78569636327468e-05	6.99271714029779e-05	4.91528516761576e-05	0.340867898141646	5.46964044395963e-05	3.75274583274981e-05	0.000198764667856166	0.000103436789488352	0.000100550741535411	5.33504668681623e-05	0.000239620208542593	0.296654264130869	8.88769129744183e-05
20	1.49941536612767	7.54606151370971e-05	7.41348875699317e-05	5.73060778391726e-05	9.18927402447070e-05	7.22902085678669e-05	0.000197329979775565	0.000121761551285091	0.000109490289036833	8.32927497976108e-05	6.93077839164465e-05	7.37244917370695e-05	0.000105483666317726	6.60348507943824e-05	0.000193368039227865	0.395421466922024	0.825325639391863	0.000111344521859953	0.633800190446229	5.09846774148555e-05	1.77910266754998	0.000120581527613061	2.02424272192538e-05	3.56726425959712e-05	5.86249671328428e-05	9.02877261919719e-05	4.51150988375619e-05	0.000132621486419654	3.73894988155164e-05	4.73532083608319e-05	4.41761848923665e-05	5.78569636327476e-05	6.99271714029786e-05	4.91528516761564e-05	0.306934161071864	5.46964044395963e-05	3.75274583274981e-05	0.000198764667856166	0.000103436789488352	0.000100550741535411	5.33504668681644e-05	0.000239411484861423	0.296447627507081	8.88769129743576e-05
21	1.49715795652109	7.54587981086438e-05	7.00367032029774e-05	5.73053942668198e-05	9.18927400580211e-05	7.22902200052636e-05	0.000197290537803127	0.000121761209905414	0.000109490289027112	8.32838618032011e-05	6.93077839164187e-05	7.32502146341268e-05	0.000105483674594132	6.60399013833023e-05	0.000135109644512939	0.237198744027782	0.810727763165557	0.000111344521859397	0.558550098924057	5.25264671543729e-05	1.77703419678896	0.000120581532717093	2.02422252874595e-05	3.56726425959352e-05	5.86259853659864e-05	9.02877262078742e-05	4.51149826962878e-05	0.000132621486419652	3.73905469992869e-05	4.73532093994399e-05	4.40279778705282e-05	5.78569636377583e-05	6.99273240375057e-05	4.91525575721704e-05	0.258373935614676	5.46964060747815e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	5.18790924436254e-05	0.000168950083940835	0.294885361232168	8.49115019896691e-05
22	1.50141050984372	7.54587958174881e-05	7.00370837967701e-05	5.73053937008016e-05	9.18927400579066e-05	7.22902200082927e-05	0.000197290522277709	0.000121761209840220	0.000109490289027110	8.32838600672150e-05	6.93077839164187e-05	7.32504321367336e-05	0.000105483674611247	6.60399024086917e-05	0.000136286401330473	0.121958269307751	0.798437104070212	0.000111344521859397	0.488380620353031	5.25325245944803e-05	1.77426771231924	0.000120581532723594	2.02422249576610e-05	3.56726425959350e-05	5.86259852621092e-05	9.02877262078863e-05	4.51149828188240e-05	0.000132621486419652	3.73905471090350e-05	4.73532093996908e-05	4.40279692642407e-05	5.78569636377598e-05	6.99273240348799e-05	4.91525574732791e-05	0.215096252176676	5.46964060751755e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	5.16342123796623e-05	0.000164405246239937	0.294643741238539	8.46659845952247e-05
23	1.50859445482747	7.54587958153285e-05	7.00370841064439e-05	5.73053937004142e-05	9.18927400579059e-05	7.22902200082939e-05	0.000197290522269867	0.000121761209840207	0.000109490289027110	8.32838600664738e-05	6.93077839164187e-05	7.32504323446125e-05	0.000105483674611259	6.60399024085525e-05	0.000136294817488759	0.0526416764296205	0.787672796008425	0.000111344521859397	0.420473390170902	5.25325318202003e-05	1.77173601924075	0.000120581532723610	2.02422249570801e-05	3.56726425959350e-05	5.86259852620180e-05	9.02877262078863e-05	4.51149828188671e-05	0.000132621486419652	3.73905471090636e-05	4.73532093996901e-05	4.40279692645346e-05	5.78569636377598e-05	6.99273240348705e-05	4.91525574732032e-05	0.176023185539514	5.46964060751754e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	5.15213690913231e-05	0.000163453626705861	0.294719039387847	8.45526702899256e-05
24	1.51708363533103	7.54587958153270e-05	7.00370841067001e-05	5.73053937004138e-05	9.18927400579059e-05	7.22902200082939e-05	0.000197290522269861	0.000121761209840206	0.000109490289027110	8.32838600664727e-05	6.93077839164187e-05	7.32504323447704e-05	0.000105483674611259	6.60399024085514e-05	0.000136294880563580	0.0212058898858521	0.778053230548669	0.000111344521859397	0.354064710885368	5.25325318290545e-05	1.76971857911426	0.000120581532723610	2.02422249570791e-05	3.56726425959350e-05	5.86259852620175e-05	9.02877262078863e-05	4.51149828188671e-05	0.000132621486419652	3.73905471090636e-05	4.73532093996901e-05	4.40279692645355e-05	5.78569636377598e-05	6.99273240348705e-05	4.91525574732032e-05	0.140697189024310	5.46964060751754e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	5.15213690913231e-05	0.000161688152377728	0.294957258975800	8.45526786282656e-05
25	1.52610548788282	7.54587958153270e-05	7.00370841067004e-05	5.73053937004138e-05	9.18927400579059e-05	7.22902200082939e-05	0.000197290522269861	0.000121761209840206	0.000109490289027110	8.32838600664727e-05	6.93077839164187e-05	7.32504323447700e-05	0.000105483674611259	6.60399024085514e-05	0.000136294881063093	0.00953424915682837	0.769361357576144	0.000111344521859397	0.289717152947342	5.25325318290652e-05	1.76822880467135	0.000120581532723610	2.02422249570791e-05	3.56726425959350e-05	5.86259852620175e-05	9.02877262078863e-05	4.51149828188671e-05	0.000132621486419652	3.73905471090636e-05	4.73532093996901e-05	4.40279692645355e-05	5.78569636377598e-05	6.99273240348705e-05	4.91525574732032e-05	0.109119726109844	5.46964060751754e-05	3.75274583274982e-05	0.000198764667874841	0.000103436789488351	0.000100550741535380	5.15213690913231e-05	0.000161688152377728	0.295273419288241	8.45526787044396e-05
26	1.53874841351309	7.54587911997769e-05	7.00370754604446e-05	5.73053939295063e-05	9.18927400578456e-05	7.22902200134174e-05	0.000197290519364339	0.000121761209878900	0.000109490289027110	8.32838609152006e-05	6.93077839164187e-05	7.32505798233497e-05	0.000105483674610847	6.60399056159613e-05	0.000146364596518215	8.07011907635269e-05	0.756810795956181	0.000111344521859397	0.0319369389613000	5.22990025820580e-05	1.78328132684129	0.000120581532743057	2.02422249490544e-05	3.56726425959349e-05	5.86259684679274e-05	9.02877262078874e-05	4.51149828210990e-05	0.000132621486419652	3.73905471096769e-05	4.73532093999170e-05	4.40278982720320e-05	5.78569636377604e-05	6.99273240296837e-05	4.91525574733667e-05	0.0435988060336565	5.46964060751695e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.12874687096837e-05	0.000151117155783596	0.293596464224447	8.33274752510489e-05
27	1.55208120104991	7.54587911939167e-05	7.00370754788834e-05	5.73053939297087e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365302	0.000121761209878908	0.000109490289027110	8.32838609155998e-05	6.93077839164187e-05	7.32505798487987e-05	0.000105483674610845	6.60399056167920e-05	0.000146365589563652	8.21065540559358e-05	0.745537625637136	0.000111344521859397	0.00140751288107680	5.22989508803556e-05	1.79387255411373	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682969e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982624097e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.0150766971904049	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.12246436681551e-05	0.000150837375596191	0.293377578986908	8.31299345835149e-05
28	1.56529584659395	7.54587911939125e-05	7.00370754789078e-05	5.73053939297089e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365303	0.000121761209878908	0.000109490289027110	8.32838609156004e-05	6.93077839164187e-05	7.32505798487995e-05	0.000105483674610845	6.60399056167924e-05	0.000146365589747900	8.21102977701010e-05	0.734983279891841	0.000111344521859397	0.000349896993132676	5.22989508677832e-05	1.80178482947330	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682985e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982624080e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.00535576432304048	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.12246436681551e-05	0.000150837375796905	0.293563721767826	8.31299345835150e-05
29	1.57814252868884	7.54587911939125e-05	7.00370754789076e-05	5.73053939297089e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365303	0.000121761209878908	0.000109490289027110	8.32838609156004e-05	6.93077839164187e-05	7.32505798487996e-05	0.000105483674610845	6.60399056167924e-05	0.000146365589747944	8.21103084156932e-05	0.724910415511632	0.000111344521859397	0.000371471913199348	5.22989508677795e-05	1.80793334110389	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682985e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982624080e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.00243788587676564	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.12246436681551e-05	0.000150837375797069	0.293897503248296	8.31299345835150e-05
30	1.59055737984669	7.54587911939125e-05	7.00370754789076e-05	5.73053939297089e-05	9.18927400578455e-05	7.22902200134180e-05	0.000197290519365303	0.000121761209878908	0.000109490289027110	8.32838609156004e-05	6.93077839164187e-05	7.32505798487996e-05	0.000105483674610845	6.60399056167924e-05	0.000146365589747944	8.21103084461042e-05	0.715216188629368	0.000111344521859397	0.000384359538905776	5.22989508677795e-05	1.81282495572820	0.000120581532743077	2.02422249492884e-05	3.56726425959349e-05	5.86259684682985e-05	9.02877262078874e-05	4.51149828211013e-05	0.000132621486419652	3.73905471096770e-05	4.73532093999169e-05	4.40278982624080e-05	5.78569636377604e-05	6.99273240296856e-05	4.91525574733657e-05	0.00156931860120476	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.12246436681551e-05	0.000150837375797068	0.294296460130592	8.31299345835150e-05
31	1.61061330213231	7.54587911820274e-05	7.00370754771697e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359883	0.000121761209878899	0.000109490289027110	8.32838609155211e-05	6.93077839164187e-05	7.32505798092575e-05	0.000105483674610847	6.60399056185603e-05	0.000146364471212201	8.32569870471893e-05	0.705049022570905	0.000111344521859397	6.30859177364029e-05	5.22989429737041e-05	1.80165570063155	0.000120581532743136	2.02422249486086e-05	3.56726425959349e-05	5.86259684600905e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558294e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.64123510408473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.06660040520004e-05	0.000144581825244051	0.294321700902504	8.18809924845854e-05
32	1.62820588280117	7.54587911820115e-05	7.00370754771674e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114936	8.32573878093351e-05	0.695881862308557	0.000111344521859397	6.30698344246324e-05	5.22989429731141e-05	1.79509801390212	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558280e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.88976942674766e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.05574729598261e-05	0.000143438032471695	0.294753244771373	8.16625477818837e-05
33	1.64383817470711	7.54587911820115e-05	7.00370754771674e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114919	8.32573879619360e-05	0.687448025943346	0.000111344521859397	6.30698276902828e-05	5.22989429731141e-05	1.79064584547691	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558280e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.86426403061569e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.05574729598260e-05	0.000143041992243672	0.295187870532374	8.16625489339638e-05
34	1.65797954754433	7.54587911820115e-05	7.00370754771674e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114919	8.32573879619924e-05	0.679583845548674	0.000111344521859397	6.30698276871553e-05	5.22989429731141e-05	1.78726931692530	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558280e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.86323161433224e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.05574729598260e-05	0.000143041992243672	0.295615555168610	8.15520211749947e-05
35	1.67098023488483	7.54587911820115e-05	7.00370754771674e-05	5.73053939295975e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092443e-05	0.000105483674610847	6.60399056185608e-05	0.000146364471114919	8.32573879619924e-05	0.672178103764374	0.000111344521859397	6.30698276871541e-05	5.22989429731141e-05	1.78452889149336	0.000120581532743137	2.02422249486081e-05	3.56726425959349e-05	5.86259684600913e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558280e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	4.86318843175599e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.05574729598260e-05	0.000143041992243672	0.296041393261289	8.15520211749972e-05
36	1.67910703886977	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107943	8.32575629515589e-05	0.659842909035955	0.000111344521859397	6.30682940357667e-05	5.22989429719423e-05	1.78323038892116	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20874730696568e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.04855285167468e-05	0.000141812532137880	0.295421328508568	8.12930374515990e-05
37	1.68540386374214	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629663017e-05	0.646634580184626	0.000111344521859397	6.30682931811080e-05	5.22989429719422e-05	1.78619866100880	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893651749960e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.04502124671684e-05	0.000141633124320105	0.295511097919057	8.12655866929515e-05
38	1.69068165495035	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629662910e-05	0.633481931648508	0.000111344521859397	6.30682931806899e-05	5.22989429719422e-05	1.79030009824148	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893664965876e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.04502124671684e-05	0.000141274870147995	0.295802353181159	8.12655866929516e-05
39	1.69533859467457	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629662915e-05	0.620678241125037	0.000111344521859397	6.30682931806902e-05	5.22989429719422e-05	1.79441814284083	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893665005003e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.04502124671684e-05	0.000141274870147995	0.296174891567641	8.12655866929516e-05
40	1.69957276658176	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107944	8.32575629662915e-05	0.608256603962072	0.000111344521859397	6.30682931806902e-05	5.22989429719422e-05	1.79819700158527	0.000120581532743136	2.02422249486064e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.20893665005132e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.04502124671684e-05	0.000141274870147995	0.296584151232359	8.12655866929516e-05
41	1.71268986239726	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631647955e-05	0.592349385838790	0.000111344521859397	6.30682931249690e-05	5.22989429719427e-05	1.81992632154815	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09649998359529e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.03304313816145e-05	0.000139887195861986	0.296647051959470	8.08038650372761e-05
42	1.72350050993362	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	0.576379370664902	0.000111344521859397	6.30682931249566e-05	5.22989429719427e-05	1.83404915492518	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661052825794e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.03304313816145e-05	0.000139887195861986	0.297021453466522	8.08038650372761e-05
43	1.73309166277537	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	0.560465113892196	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	1.84404254615091	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661065825754e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.03304313816145e-05	0.000139349077742803	0.297426870416904	8.06715043360266e-05
44	1.74199834727616	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	0.544638251886081	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	1.85163764575730	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661065838460e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.03304313816145e-05	0.000139349077742803	0.297842412956122	8.08038650372761e-05
45	1.75047876526432	7.54587911819803e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648528e-05	0.528882939409112	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	1.85772815265991	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09661065838466e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.03304313816145e-05	0.000139349077742803	0.298271745636818	8.08038650372761e-05
46	1.75008271761777	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	0.484001168208266	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	1.85917944221989	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651156037573e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.01212237706026e-05	0.000136418785716830	0.298021646411075	8.04812873908095e-05
47	1.75475693854121	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	0.439325135459951	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	1.86228017883339	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151474777e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.00741341813121e-05	0.000136418785716830	0.298131635168630	8.04603252857663e-05
48	1.76145042976041	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	0.392897126953477	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	1.86574819826696	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151472473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.00741341813121e-05	0.000136418785716830	0.298362078701059	8.04603252857663e-05
49	1.76882997791830	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	0.343249755323266	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	1.86908827545158	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151472473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.00741341813121e-05	0.000136418785716830	0.298647839766899	8.04603252857663e-05
50	1.77630833511672	7.54587911819801e-05	7.00370754771690e-05	5.73053939295964e-05	9.18927400578455e-05	7.22902200134188e-05	0.000197290519359881	0.000121761209878899	0.000109490289027110	8.32838609155209e-05	6.93077839164187e-05	7.32505798092566e-05	0.000105483674610847	6.60399056185630e-05	0.000146364471107937	8.32575631648999e-05	0.290140402774024	0.000111344521859397	6.30682931249562e-05	5.22989429719427e-05	1.87212959581184	0.000120581532743136	2.02422249486060e-05	3.56726425959349e-05	5.86259684600886e-05	9.02877262078874e-05	4.51149828211019e-05	0.000132621486419652	3.73905471096767e-05	4.73532093999170e-05	4.40278982558276e-05	5.78569636377604e-05	6.99273240296881e-05	4.91525574733660e-05	5.09651151472473e-05	5.46964060751703e-05	3.75274583274982e-05	0.000198764667874848	0.000103436789488351	0.000100550741535380	5.00741341813121e-05	0.000136418785716830	0.298955832258395	8.04603252857663e-05

==> data/fail_rate_L2.txt <==
0.100000000000000	0	0	0
0.200000000000000	0.00100000000000000	0	0.000500000000000000
0.300000000000000	0.00500000000000000	0	0
0.400000000000000	0.0145000000000000	0	0
0.500000000000000	0.0245000000000000	0	0
0.600000000000000	0.0375000000000000	0	0
0.700000000000000	0.0585000000000000	0	0
0.800000000000000	0.0750000000000000	0	0
0.900000000000000	0.0925000000000000	0.000500000000000000	0
1	0.105500000000000	0.000500000000000000	0.000500000000000000
1.10000000000000	0.122500000000000	0.00100000000000000	0.000500000000000000
1.20000000000000	0.136500000000000	0.00250000000000000	0.00150000000000000
1.30000000000000	0.153500000000000	0.00200000000000000	0.00100000000000000
1.40000000000000	0.163000000000000	0.00200000000000000	0
1.50000000000000	0.177000000000000	0.00350000000000000	0.00100000000000000
1.60000000000000	0.194000000000000	0.00300000000000000	0.00100000000000000
1.70000000000000	0.205000000000000	0.00200000000000000	0.00150000000000000
1.80000000000000	0.216500000000000	0.00400000000000000	0.00200000000000000
1.90000000000000	0.226000000000000	0.00300000000000000	0.00150000000000000
2	0.236000000000000	0.00350000000000000	0.00200000000000000

==> data/fail_rate_L3.txt <==
0.100000000000000	0.000500000000000000	0.000500000000000000	0.000500000000000000
0.200000000000000	0.0275000000000000	0.0185000000000000	0.0115000000000000
0.300000000000000	0.0715000000000000	0.0475000000000000	0.0300000000000000
0.400000000000000	0.126500000000000	0.0865000000000000	0.0535000000000000
0.500000000000000	0.174500000000000	0.120500000000000	0.0755000000000000
0.600000000000000	0.209500000000000	0.142500000000000	0.0805000000000000
0.700000000000000	0.239500000000000	0.162000000000000	0.0950000000000000
0.800000000000000	0.268500000000000	0.180500000000000	0.106000000000000
0.900000000000000	0.294000000000000	0.197500000000000	0.118000000000000
1	0.315500000000000	0.213500000000000	0.130500000000000
1.10000000000000	0.335500000000000	0.224500000000000	0.139000000000000
1.20000000000000	0.352000000000000	0.237000000000000	0.143000000000000
1.30000000000000	0.373500000000000	0.250000000000000	0.153000000000000
1.40000000000000	0.387000000000000	0.254500000000000	0.151000000000000
1.50000000000000	0.397000000000000	0.258000000000000	0.155000000000000
1.60000000000000	0.409500000000000	0.265500000000000	0.158000000000000
1.70000000000000	0.421000000000000	0.276500000000000	0.166000000000000
1.80000000000000	0.433500000000000	0.284000000000000	0.169000000000000
1.90000000000000	0.443000000000000	0.291500000000000	0.175000000000000
2	0.450500000000000	0.296500000000000	0.175500000000000

==> data/fail_rate_L3_i1000.txt <==
0.100000000000000	0.00200000000000000	0.00200000000000000	0.00200000000000000
0.300000000000000	0.0740000000000000	0.0730000000000000	0.0730000000000000
0.500000000000000	0.176000000000000	0.172500000000000	0.172500000000000
0.700000000000000	0.241500000000000	0.236000000000000	0.236000000000000
0.900000000000000	0.303500000000000	0.295000000000000	0.295000000000000
1.10000000000000	0.348000000000000	0.338000000000000	0.338000000000000
1.30000000000000	0.382000000000000	0.372000000000000	0.372000000000000
1.50000000000000	0.415000000000000	0.404500000000000	0.404500000000000
1.70000000000000	0.440000000000000	0.428000000000000	0.428000000000000
1.90000000000000	0.459000000000000	0.447500000000000	0.447500000000000

==> data/fail_rate_L3_i5000.txt <==
0.100000000000000	0.000500000000000000	0.000500000000000000	0.000500000000000000
0.300000000000000	0.0665000000000000	0.0575000000000000	0.0550000000000000
0.500000000000000	0.164500000000000	0.142500000000000	0.136000000000000
0.700000000000000	0.238000000000000	0.203500000000000	0.193000000000000
0.900000000000000	0.289000000000000	0.243000000000000	0.230000000000000
1.10000000000000	0.334000000000000	0.276000000000000	0.262500000000000
1.30000000000000	0.374000000000000	0.308000000000000	0.291000000000000
1.50000000000000	0.397500000000000	0.330000000000000	0.311000000000000
1.70000000000000	0.418000000000000	0.341500000000000	0.321000000000000
1.90000000000000	0.439500000000000	0.356500000000000	0.335000000000000

==> data/fail_rate_L4.txt <==
0.100000000000000	0.00400000000000000	0.00400000000000000	0.00350000000000000
0.200000000000000	0.0405000000000000	0.0375000000000000	0.0265000000000000
0.300000000000000	0.109000000000000	0.0965000000000000	0.0620000000000000
0.400000000000000	0.171000000000000	0.148500000000000	0.100000000000000
0.500000000000000	0.221000000000000	0.192000000000000	0.130500000000000
0.600000000000000	0.264000000000000	0.226500000000000	0.159000000000000
0.700000000000000	0.299500000000000	0.252000000000000	0.179500000000000
0.800000000000000	0.326500000000000	0.277000000000000	0.192500000000000
0.900000000000000	0.350000000000000	0.298000000000000	0.206500000000000
1	0.377500000000000	0.323000000000000	0.221000000000000
1.10000000000000	0.398000000000000	0.339500000000000	0.230500000000000
1.20000000000000	0.418000000000000	0.354500000000000	0.240500000000000
1.30000000000000	0.430000000000000	0.362500000000000	0.246000000000000
1.40000000000000	0.444000000000000	0.375500000000000	0.256500000000000
1.50000000000000	0.458000000000000	0.389000000000000	0.269000000000000
1.60000000000000	0.468000000000000	0.396500000000000	0.271500000000000
1.70000000000000	0.481000000000000	0.404000000000000	0.278000000000000
1.80000000000000	0.490500000000000	0.412500000000000	0.285000000000000
1.90000000000000	0.498500000000000	0.419000000000000	0.287000000000000
2	0.506000000000000	0.427000000000000	0.290000000000000
